Single-Level Differentiable Contact Simulation

We present a differentiable formulation of rigid-body contact dynamics for objects and robots represented as compositions of convex primitives. Existing optimization-based approaches simulating contact between convex primitives rely on a bilevel formulation that separates collision detection and contact simulation. These approaches are unreliable in realistic contact simulation scenarios because isolating the collision detection problem introduces contact location non-uniqueness. Our approach combines contact simulation and collision detection into a unified single-level optimization problem. This disambiguates the collision detection problem in a physics-informed manner. Compared to previous differentiable simulation approaches, our formulation features improved simulation robustness and a reduction in computational complexity by more than an order of magnitude. We illustrate the contact and collision differentiability on a robotic manipulation task requiring optimization-through-contact. We provide a numerically efficient implementation of our formulation in the Julia language called Silico.jl.

==> Unified Contact Simulation and Collision Detection(2)/momentum_data/angular_momentum_bilevel.dat <==
6.5  -0.5  0.07036065408844058
6.5  0.5  0.07036065408844058
7.5  0.5  0.07036065408844058
7.5  -0.5  0.07036065408844058
6.5  0.5  0.026804646506923425
6.5  1.5  0.026804646506923425
7.5  1.5  0.026804646506923425
7.5  0.5  0.026804646506923425
6.5  1.5  0.03807044004118855
6.5  2.5  0.03807044004118855
7.5  2.5  0.03807044004118855
7.5  1.5  0.03807044004118855
6.5  2.5  0.018859314394686758
6.5  3.5  0.018859314394686758
7.5  3.5  0.018859314394686758
7.5  2.5  0.018859314394686758
6.5  3.5  0.020007551001389443
6.5  4.5  0.020007551001389443
7.5  4.5  0.020007551001389443
7.5  3.5  0.020007551001389443
6.5  4.5  0.023394607483579778
6.5  5.5  0.023394607483579778
7.5  5.5  0.023394607483579778
7.5  4.5  0.023394607483579778
7.5  -0.5  0.007512941133188618
7.5  0.5  0.007512941133188618
8.5  0.5  0.007512941133188618
8.5  -0.5  0.007512941133188618
7.5  0.5  0.005822030401356737
7.5  1.5  0.005822030401356737
8.5  1.5  0.005822030401356737
8.5  0.5  0.005822030401356737
7.5  1.5  0.004671279050770113
7.5  2.5  0.004671279050770113
8.5  2.5  0.004671279050770113
8.5  1.5  0.004671279050770113
7.5  2.5  0.009899294147823864
7.5  3.5  0.009899294147823864
8.5  3.5  0.009899294147823864
8.5  2.5  0.009899294147823864
7.5  3.5  0.0055454383585260385
7.5  4.5  0.0055454383585260385
8.5  4.5  0.0055454383585260385
8.5  3.5  0.0055454383585260385
7.5  4.5  0.006096100936766443
7.5  5.5  0.006096100936766443
8.5  5.5  0.006096100936766443
8.5  4.5  0.006096100936766443
8.5  -0.5  0.002934671960223843
8.5  0.5  0.002934671960223843
9.5  0.5  0.002934671960223843
9.5  -0.5  0.002934671960223843
8.5  0.5  0.0017433043529671288
8.5  1.5  0.0017433043529671288
9.5  1.5  0.0017433043529671288
9.5  0.5  0.0017433043529671288
8.5  1.5  0.0010395523879669255
8.5  2.5  0.0010395523879669255
9.5  2.5  0.0010395523879669255
9.5  1.5  0.0010395523879669255
8.5  2.5  0.0007061257143320956
8.5  3.5  0.0007061257143320956
9.5  3.5  0.0007061257143320956
9.5  2.5  0.0007061257143320956
8.5  3.5  0.0005780660103852374
8.5  4.5  0.0005780660103852374
9.5  4.5  0.0005780660103852374
9.5  3.5  0.0005780660103852374
8.5  4.5  0.00014843034544037036
8.5  5.5  0.00014843034544037036
9.5  5.5  0.00014843034544037036
9.5  4.5  0.00014843034544037036
9.5  -0.5  0.0010809748261648186
9.5  0.5  0.0010809748261648186
10.5  0.5  0.0010809748261648186
10.5  -0.5  0.0010809748261648186
9.5  0.5  0.00030278533193254316
9.5  1.5  0.00030278533193254316
10.5  1.5  0.00030278533193254316
10.5  0.5  0.00030278533193254316
9.5  1.5  0.0001456258736896977
9.5  2.5  0.0001456258736896977
10.5  2.5  0.0001456258736896977
10.5  1.5  0.0001456258736896977
9.5  2.5  0.00014603881125980814
9.5  3.5  0.00014603881125980814
10.5  3.5  0.00014603881125980814
10.5  2.5  0.00014603881125980814
9.5  3.5  0.00014625658769825442
9.5  4.5  0.00014625658769825442
10.5  4.5  0.00014625658769825442
10.5  3.5  0.00014625658769825442
9.5  4.5  0.00014929698293561378
9.5  5.5  0.00014929698293561378
10.5  5.5  0.00014929698293561378
10.5  4.5  0.00014929698293561378
10.5  -0.5  0.00023802117777976345
10.5  0.5  0.00023802117777976345
11.5  0.5  0.00023802117777976345
11.5  -0.5  0.00023802117777976345
10.5  0.5  0.00024356973806053777
10.5  1.5  0.00024356973806053777
11.5  1.5  0.00024356973806053777
11.5  0.5  0.00024356973806053777
10.5  1.5  0.00023925395484882144
10.5  2.5  0.00023925395484882144
11.5  2.5  0.00023925395484882144
11.5  1.5  0.00023925395484882144
10.5  2.5  0.00023727432920269483
10.5  3.5  0.00023727432920269483
11.5  3.5  0.00023727432920269483
11.5  2.5  0.00023727432920269483
10.5  3.5  0.00023968489225013168
10.5  4.5  0.00023968489225013168
11.5  4.5  0.00023968489225013168
11.5  3.5  0.00023968489225013168
10.5  4.5  0.0002402891330599244
10.5  5.5  0.0002402891330599244
11.5  5.5  0.0002402891330599244
11.5  4.5  0.0002402891330599244
11.5  -0.5  0.0003721891942819695
11.5  0.5  0.0003721891942819695
12.5  0.5  0.0003721891942819695
12.5  -0.5  0.0003721891942819695
11.5  0.5  0.0002902952513471225
11.5  1.5  0.0002902952513471225
12.5  1.5  0.0002902952513471225
12.5  0.5  0.0002902952513471225
11.5  1.5  0.0002764291323168247
11.5  2.5  0.0002764291323168247
12.5  2.5  0.0002764291323168247
12.5  1.5  0.0002764291323168247
11.5  2.5  0.0002562742669350264
11.5  3.5  0.0002562742669350264
12.5  3.5  0.0002562742669350264
12.5  2.5  0.0002562742669350264
11.5  3.5  0.00026015048589640526
11.5  4.5  0.00026015048589640526
12.5  4.5  0.00026015048589640526
12.5  3.5  0.00026015048589640526
11.5  4.5  0.0002735662112699431
11.5  5.5  0.0002735662112699431
12.5  5.5  0.0002735662112699431
12.5  4.5  0.0002735662112699431


==> Unified Contact Simulation and Collision Detection(2)/momentum_data/angular_momentum_single_level.dat <==
-0.5  -0.5  0.0011056682427329776
-0.5  0.5  0.0011056682427329776
0.5  0.5  0.0011056682427329776
0.5  -0.5  0.0011056682427329776
-0.5  0.5  8.492972711306193e-5
-0.5  1.5  8.492972711306193e-5
0.5  1.5  8.492972711306193e-5
0.5  0.5  8.492972711306193e-5
-0.5  1.5  8.065106306860457e-6
-0.5  2.5  8.065106306860457e-6
0.5  2.5  8.065106306860457e-6
0.5  1.5  8.065106306860457e-6
-0.5  2.5  8.013341230831888e-7
-0.5  3.5  8.013341230831888e-7
0.5  3.5  8.013341230831888e-7
0.5  2.5  8.013341230831888e-7
-0.5  3.5  7.994097264028392e-9
-0.5  4.5  7.994097264028392e-9
0.5  4.5  7.994097264028392e-9
0.5  3.5  7.994097264028392e-9
-0.5  4.5  7.994035984059922e-11
-0.5  5.5  7.994035984059922e-11
0.5  5.5  7.994035984059922e-11
0.5  4.5  7.994035984059922e-11
0.5  -0.5  0.0015021393544286308
0.5  0.5  0.0015021393544286308
1.5  0.5  0.0015021393544286308
1.5  -0.5  0.0015021393544286308
0.5  0.5  9.55485511622939e-5
0.5  1.5  9.55485511622939e-5
1.5  1.5  9.55485511622939e-5
1.5  0.5  9.55485511622939e-5
0.5  1.5  8.196372433407254e-6
0.5  2.5  8.196372433407254e-6
1.5  2.5  8.196372433407254e-6
1.5  1.5  8.196372433407254e-6
0.5  2.5  8.014891080036671e-7
0.5  3.5  8.014891080036671e-7
1.5  3.5  8.014891080036671e-7
1.5  2.5  8.014891080036671e-7
0.5  3.5  7.994242467964663e-9
0.5  4.5  7.994242467964663e-9
1.5  4.5  7.994242467964663e-9
1.5  3.5  7.994242467964663e-9
0.5  4.5  7.994036747966495e-11
0.5  5.5  7.994036747966495e-11
1.5  5.5  7.994036747966495e-11
1.5  4.5  7.994036747966495e-11
1.5  -0.5  0.0018686684802677663
1.5  0.5  0.0018686684802677663
2.5  0.5  0.0018686684802677663
2.5  -0.5  0.0018686684802677663
1.5  0.5  0.00010611425743759114
1.5  1.5  0.00010611425743759114
2.5  1.5  0.00010611425743759114
2.5  0.5  0.00010611425743759114
1.5  1.5  8.424372569467474e-6
1.5  2.5  8.424372569467474e-6
2.5  2.5  8.424372569467474e-6
2.5  1.5  8.424372569467474e-6
1.5  2.5  8.04048198764598e-7
1.5  3.5  8.04048198764598e-7
2.5  3.5  8.04048198764598e-7
2.5  2.5  8.04048198764598e-7
1.5  3.5  7.994501516242182e-9
1.5  4.5  7.994501516242182e-9
2.5  4.5  7.994501516242182e-9
2.5  3.5  7.994501516242182e-9
1.5  4.5  7.994039501121282e-11
1.5  5.5  7.994039501121282e-11
2.5  5.5  7.994039501121282e-11
2.5  4.5  7.994039501121282e-11
2.5  -0.5  0.002458456428045605
2.5  0.5  0.002458456428045605
3.5  0.5  0.002458456428045605
3.5  -0.5  0.002458456428045605
2.5  0.5  0.00013568656925223589
2.5  1.5  0.00013568656925223589
3.5  1.5  0.00013568656925223589
3.5  0.5  0.00013568656925223589
2.5  1.5  9.048396732973109e-6
2.5  2.5  9.048396732973109e-6
3.5  2.5  9.048396732973109e-6
3.5  1.5  9.048396732973109e-6
2.5  2.5  8.120842341371988e-7
2.5  3.5  8.120842341371988e-7
3.5  3.5  8.120842341371988e-7
3.5  2.5  8.120842341371988e-7
2.5  3.5  7.995324994920849e-9
2.5  4.5  7.995324994920849e-9
3.5  4.5  7.995324994920849e-9
3.5  3.5  7.995324994920849e-9
2.5  4.5  7.994047519594249e-11
2.5  5.5  7.994047519594249e-11
3.5  5.5  7.994047519594249e-11
3.5  4.5  7.994047519594249e-11
3.5  -0.5  0.003070698794393002
3.5  0.5  0.003070698794393002
4.5  0.5  0.003070698794393002
4.5  -0.5  0.003070698794393002
3.5  0.5  0.00017360418223880011
3.5  1.5  0.00017360418223880011
4.5  1.5  0.00017360418223880011
4.5  0.5  0.00017360418223880011
3.5  1.5  9.701434869344549e-6
3.5  2.5  9.701434869344549e-6
4.5  2.5  9.701434869344549e-6
4.5  1.5  9.701434869344549e-6
3.5  2.5  8.237222300750933e-7
3.5  3.5  8.237222300750933e-7
4.5  3.5  8.237222300750933e-7
4.5  2.5  8.237222300750933e-7
3.5  3.5  7.996548057751673e-9
3.5  4.5  7.996548057751673e-9
4.5  4.5  7.996548057751673e-9
4.5  3.5  7.996548057751673e-9
3.5  4.5  7.994059726874672e-11
3.5  5.5  7.994059726874672e-11
4.5  5.5  7.994059726874672e-11
4.5  4.5  7.994059726874672e-11
4.5  -0.5  0.0047559699763924405
4.5  0.5  0.0047559699763924405
5.5  0.5  0.0047559699763924405
5.5  -0.5  0.0047559699763924405
4.5  0.5  0.00024750821567967336
4.5  1.5  0.00024750821567967336
5.5  1.5  0.00024750821567967336
5.5  0.5  0.00024750821567967336
4.5  1.5  1.0999591299124331e-5
4.5  2.5  1.0999591299124331e-5
5.5  2.5  1.0999591299124331e-5
5.5  1.5  1.0999591299124331e-5
4.5  2.5  8.468433763889411e-7
4.5  3.5  8.468433763889411e-7
5.5  3.5  8.468433763889411e-7
5.5  2.5  8.468433763889411e-7
4.5  3.5  7.999078871057061e-9
4.5  4.5  7.999078871057061e-9
5.5  4.5  7.999078871057061e-9
5.5  3.5  7.999078871057061e-9
4.5  4.5  7.994085109439991e-11
4.5  5.5  7.994085109439991e-11
5.5  5.5  7.994085109439991e-11
5.5  4.5  7.994085109439991e-11


==> Unified Contact Simulation and Collision Detection(2)/momentum_data/error_rate_bilevel.dat <==
6.5  -0.5  0.0
6.5  0.5  0.0
7.5  0.5  0.0
7.5  -0.5  0.0
6.5  0.5  0.0
6.5  1.5  0.0
7.5  1.5  0.0
7.5  0.5  0.0
6.5  1.5  0.0
6.5  2.5  0.0
7.5  2.5  0.0
7.5  1.5  0.0
6.5  2.5  0.0
6.5  3.5  0.0
7.5  3.5  0.0
7.5  2.5  0.0
6.5  3.5  0.0
6.5  4.5  0.0
7.5  4.5  0.0
7.5  3.5  0.0
6.5  4.5  0.0
6.5  5.5  0.0
7.5  5.5  0.0
7.5  4.5  0.0
7.5  -0.5  0.0
7.5  0.5  0.0
8.5  0.5  0.0
8.5  -0.5  0.0
7.5  0.5  0.0
7.5  1.5  0.0
8.5  1.5  0.0
8.5  0.5  0.0
7.5  1.5  0.0
7.5  2.5  0.0
8.5  2.5  0.0
8.5  1.5  0.0
7.5  2.5  0.0
7.5  3.5  0.0
8.5  3.5  0.0
8.5  2.5  0.0
7.5  3.5  0.0
7.5  4.5  0.0
8.5  4.5  0.0
8.5  3.5  0.0
7.5  4.5  0.0
7.5  5.5  0.0
8.5  5.5  0.0
8.5  4.5  0.0
8.5  -0.5  0.0
8.5  0.5  0.0
9.5  0.5  0.0
9.5  -0.5  0.0
8.5  0.5  0.0
8.5  1.5  0.0
9.5  1.5  0.0
9.5  0.5  0.0
8.5  1.5  0.0
8.5  2.5  0.0
9.5  2.5  0.0
9.5  1.5  0.0
8.5  2.5  0.0
8.5  3.5  0.0
9.5  3.5  0.0
9.5  2.5  0.0
8.5  3.5  0.0
8.5  4.5  0.0
9.5  4.5  0.0
9.5  3.5  0.0
8.5  4.5  0.0
8.5  5.5  0.0
9.5  5.5  0.0
9.5  4.5  0.0
9.5  -0.5  0.0
9.5  0.5  0.0
10.5  0.5  0.0
10.5  -0.5  0.0
9.5  0.5  0.0
9.5  1.5  0.0
10.5  1.5  0.0
10.5  0.5  0.0
9.5  1.5  0.0
9.5  2.5  0.0
10.5  2.5  0.0
10.5  1.5  0.0
9.5  2.5  0.0
9.5  3.5  0.0
10.5  3.5  0.0
10.5  2.5  0.0
9.5  3.5  0.0
9.5  4.5  0.0
10.5  4.5  0.0
10.5  3.5  0.0
9.5  4.5  0.0
9.5  5.5  0.0
10.5  5.5  0.0
10.5  4.5  0.0
10.5  -0.5  0.0
10.5  0.5  0.0
11.5  0.5  0.0
11.5  -0.5  0.0
10.5  0.5  0.0
10.5  1.5  0.0
11.5  1.5  0.0
11.5  0.5  0.0
10.5  1.5  0.0
10.5  2.5  0.0
11.5  2.5  0.0
11.5  1.5  0.0
10.5  2.5  0.0
10.5  3.5  0.0
11.5  3.5  0.0
11.5  2.5  0.0
10.5  3.5  0.0
10.5  4.5  0.0
11.5  4.5  0.0
11.5  3.5  0.0
10.5  4.5  0.0
10.5  5.5  0.0
11.5  5.5  0.0
11.5  4.5  0.0
11.5  -0.5  0.0
11.5  0.5  0.0
12.5  0.5  0.0
12.5  -0.5  0.0
11.5  0.5  0.0
11.5  1.5  0.0
12.5  1.5  0.0
12.5  0.5  0.0
11.5  1.5  0.0
11.5  2.5  0.0
12.5  2.5  0.0
12.5  1.5  0.0
11.5  2.5  0.0
11.5  3.5  0.0
12.5  3.5  0.0
12.5  2.5  0.0
11.5  3.5  0.0
11.5  4.5  0.0
12.5  4.5  0.0
12.5  3.5  0.0
11.5  4.5  0.0
11.5  5.5  0.0
12.5  5.5  0.0
12.5  4.5  0.0


==> Unified Contact Simulation and Collision Detection(2)/momentum_data/error_rate_single_level.dat <==
-0.5  -0.5  0.0
-0.5  0.5  0.0
0.5  0.5  0.0
0.5  -0.5  0.0
-0.5  0.5  0.0
-0.5  1.5  0.0
0.5  1.5  0.0
0.5  0.5  0.0
-0.5  1.5  0.0
-0.5  2.5  0.0
0.5  2.5  0.0
0.5  1.5  0.0
-0.5  2.5  0.0
-0.5  3.5  0.0
0.5  3.5  0.0
0.5  2.5  0.0
-0.5  3.5  0.0
-0.5  4.5  0.0
0.5  4.5  0.0
0.5  3.5  0.0
-0.5  4.5  0.0
-0.5  5.5  0.0
0.5  5.5  0.0
0.5  4.5  0.0
0.5  -0.5  0.0
0.5  0.5  0.0
1.5  0.5  0.0
1.5  -0.5  0.0
0.5  0.5  0.0
0.5  1.5  0.0
1.5  1.5  0.0
1.5  0.5  0.0
0.5  1.5  0.0
0.5  2.5  0.0
1.5  2.5  0.0
1.5  1.5  0.0
0.5  2.5  0.0
0.5  3.5  0.0
1.5  3.5  0.0
1.5  2.5  0.0
0.5  3.5  0.0
0.5  4.5  0.0
1.5  4.5  0.0
1.5  3.5  0.0
0.5  4.5  0.0
0.5  5.5  0.0
1.5  5.5  0.0
1.5  4.5  0.0
1.5  -0.5  0.0
1.5  0.5  0.0
2.5  0.5  0.0
2.5  -0.5  0.0
1.5  0.5  0.0
1.5  1.5  0.0
2.5  1.5  0.0
2.5  0.5  0.0
1.5  1.5  0.0
1.5  2.5  0.0
2.5  2.5  0.0
2.5  1.5  0.0
1.5  2.5  0.0
1.5  3.5  0.0
2.5  3.5  0.0
2.5  2.5  0.0
1.5  3.5  0.0
1.5  4.5  0.0
2.5  4.5  0.0
2.5  3.5  0.0
1.5  4.5  0.0
1.5  5.5  0.0
2.5  5.5  0.0
2.5  4.5  0.0
2.5  -0.5  0.0
2.5  0.5  0.0
3.5  0.5  0.0
3.5  -0.5  0.0
2.5  0.5  0.0
2.5  1.5  0.0
3.5  1.5  0.0
3.5  0.5  0.0
2.5  1.5  0.0
2.5  2.5  0.0
3.5  2.5  0.0
3.5  1.5  0.0
2.5  2.5  0.0
2.5  3.5  0.0
3.5  3.5  0.0
3.5  2.5  0.0
2.5  3.5  0.0
2.5  4.5  0.0
3.5  4.5  0.0
3.5  3.5  0.0
2.5  4.5  0.0
2.5  5.5  0.0
3.5  5.5  0.0
3.5  4.5  0.0
3.5  -0.5  0.0
3.5  0.5  0.0
4.5  0.5  0.0
4.5  -0.5  0.0
3.5  0.5  0.0
3.5  1.5  0.0
4.5  1.5  0.0
4.5  0.5  0.0
3.5  1.5  0.0
3.5  2.5  0.0
4.5  2.5  0.0
4.5  1.5  0.0
3.5  2.5  0.0
3.5  3.5  0.0
4.5  3.5  0.0
4.5  2.5  0.0
3.5  3.5  0.0
3.5  4.5  0.0
4.5  4.5  0.0
4.5  3.5  0.0
3.5  4.5  0.0
3.5  5.5  0.0
4.5  5.5  0.0
4.5  4.5  0.0
4.5  -0.5  0.0
4.5  0.5  0.0
5.5  0.5  0.0
5.5  -0.5  0.0
4.5  0.5  0.0
4.5  1.5  0.0
5.5  1.5  0.0
5.5  0.5  0.0
4.5  1.5  0.0
4.5  2.5  0.0
5.5  2.5  0.0
5.5  1.5  0.0
4.5  2.5  0.0
4.5  3.5  0.0
5.5  3.5  0.0
5.5  2.5  0.0
4.5  3.5  0.0
4.5  4.5  0.0
5.5  4.5  0.0
5.5  3.5  0.0
4.5  4.5  0.0
4.5  5.5  0.0
5.5  5.5  0.0
5.5  4.5  0.0


==> Unified Contact Simulation and Collision Detection(2)/momentum_data/linear_momentum_bilevel.dat <==
6.5  -0.5  0.21847827239775047
6.5  0.5  0.21847827239775047
7.5  0.5  0.21847827239775047
7.5  -0.5  0.21847827239775047
6.5  0.5  0.1685786526453057
6.5  1.5  0.1685786526453057
7.5  1.5  0.1685786526453057
7.5  0.5  0.1685786526453057
6.5  1.5  0.17382768055832032
6.5  2.5  0.17382768055832032
7.5  2.5  0.17382768055832032
7.5  1.5  0.17382768055832032
6.5  2.5  0.1285673367463219
6.5  3.5  0.1285673367463219
7.5  3.5  0.1285673367463219
7.5  2.5  0.1285673367463219
6.5  3.5  0.13773854040823172
6.5  4.5  0.13773854040823172
7.5  4.5  0.13773854040823172
7.5  3.5  0.13773854040823172
6.5  4.5  0.13181911492094125
6.5  5.5  0.13181911492094125
7.5  5.5  0.13181911492094125
7.5  4.5  0.13181911492094125
7.5  -0.5  0.04074501261459529
7.5  0.5  0.04074501261459529
8.5  0.5  0.04074501261459529
8.5  -0.5  0.04074501261459529
7.5  0.5  0.030884760948035606
7.5  1.5  0.030884760948035606
8.5  1.5  0.030884760948035606
8.5  0.5  0.030884760948035606
7.5  1.5  0.027544619751865073
7.5  2.5  0.027544619751865073
8.5  2.5  0.027544619751865073
8.5  1.5  0.027544619751865073
7.5  2.5  0.03886655818993799
7.5  3.5  0.03886655818993799
8.5  3.5  0.03886655818993799
8.5  2.5  0.03886655818993799
7.5  3.5  0.029821342413768208
7.5  4.5  0.029821342413768208
8.5  4.5  0.029821342413768208
8.5  3.5  0.029821342413768208
7.5  4.5  0.021671501720892123
7.5  5.5  0.021671501720892123
8.5  5.5  0.021671501720892123
8.5  4.5  0.021671501720892123
8.5  -0.5  0.019652012479304752
8.5  0.5  0.019652012479304752
9.5  0.5  0.019652012479304752
9.5  -0.5  0.019652012479304752
8.5  0.5  0.010834762640282828
8.5  1.5  0.010834762640282828
9.5  1.5  0.010834762640282828
9.5  0.5  0.010834762640282828
8.5  1.5  0.006835688719275088
8.5  2.5  0.006835688719275088
9.5  2.5  0.006835688719275088
9.5  1.5  0.006835688719275088
8.5  2.5  0.0040657532309923295
8.5  3.5  0.0040657532309923295
9.5  3.5  0.0040657532309923295
9.5  2.5  0.0040657532309923295
8.5  3.5  0.002536650950020677
8.5  4.5  0.002536650950020677
9.5  4.5  0.002536650950020677
9.5  3.5  0.002536650950020677
8.5  4.5  0.0002210627064779201
8.5  5.5  0.0002210627064779201
9.5  5.5  0.0002210627064779201
9.5  4.5  0.0002210627064779201
9.5  -0.5  0.009995349555673333
9.5  0.5  0.009995349555673333
10.5  0.5  0.009995349555673333
10.5  -0.5  0.009995349555673333
9.5  0.5  0.0013636149948771201
9.5  1.5  0.0013636149948771201
10.5  1.5  0.0013636149948771201
10.5  0.5  0.0013636149948771201
9.5  1.5  0.00019575896803298193
9.5  2.5  0.00019575896803298193
10.5  2.5  0.00019575896803298193
10.5  1.5  0.00019575896803298193
9.5  2.5  0.00022461992281213282
9.5  3.5  0.00022461992281213282
10.5  3.5  0.00022461992281213282
10.5  2.5  0.00022461992281213282
9.5  3.5  0.00022767589976568805
9.5  4.5  0.00022767589976568805
10.5  4.5  0.00022767589976568805
10.5  3.5  0.00022767589976568805
9.5  4.5  0.00023017993243404944
9.5  5.5  0.00023017993243404944
10.5  5.5  0.00023017993243404944
10.5  4.5  0.00023017993243404944
10.5  -0.5  0.015896413990234993
10.5  0.5  0.015896413990234993
11.5  0.5  0.015896413990234993
11.5  -0.5  0.015896413990234993
10.5  0.5  0.0007051689250896092
10.5  1.5  0.0007051689250896092
11.5  1.5  0.0007051689250896092
11.5  0.5  0.0007051689250896092
10.5  1.5  0.00031164109082366286
10.5  2.5  0.00031164109082366286
11.5  2.5  0.00031164109082366286
11.5  1.5  0.00031164109082366286
10.5  2.5  0.000347367932697451
10.5  3.5  0.000347367932697451
11.5  3.5  0.000347367932697451
11.5  2.5  0.000347367932697451
10.5  3.5  0.00035792804241490956
10.5  4.5  0.00035792804241490956
11.5  4.5  0.00035792804241490956
11.5  3.5  0.00035792804241490956
10.5  4.5  0.00035450531861725917
10.5  5.5  0.00035450531861725917
11.5  5.5  0.00035450531861725917
11.5  4.5  0.00035450531861725917
11.5  -0.5  0.0390398638386251
11.5  0.5  0.0390398638386251
12.5  0.5  0.0390398638386251
12.5  -0.5  0.0390398638386251
11.5  0.5  0.0012937037154592472
11.5  1.5  0.0012937037154592472
12.5  1.5  0.0012937037154592472
12.5  0.5  0.0012937037154592472
11.5  1.5  0.00032500165918820733
11.5  2.5  0.00032500165918820733
12.5  2.5  0.00032500165918820733
12.5  1.5  0.00032500165918820733
11.5  2.5  0.00033604237012841885
11.5  3.5  0.00033604237012841885
12.5  3.5  0.00033604237012841885
12.5  2.5  0.00033604237012841885
11.5  3.5  0.0003573893274391799
11.5  4.5  0.0003573893274391799
12.5  4.5  0.0003573893274391799
12.5  3.5  0.0003573893274391799
11.5  4.5  0.00036481307056457124
11.5  5.5  0.00036481307056457124
12.5  5.5  0.00036481307056457124
12.5  4.5  0.00036481307056457124


==> Unified Contact Simulation and Collision Detection(2)/momentum_data/linear_momentum_single_level.dat <==
-0.5  -0.5  0.0009097826249343888
-0.5  0.5  0.0009097826249343888
0.5  0.5  0.0009097826249343888
0.5  -0.5  0.0009097826249343888
-0.5  0.5  6.826612214834692e-5
-0.5  1.5  6.826612214834692e-5
0.5  1.5  6.826612214834692e-5
0.5  0.5  6.826612214834692e-5
-0.5  1.5  6.471947640001574e-6
-0.5  2.5  6.471947640001574e-6
0.5  2.5  6.471947640001574e-6
0.5  1.5  6.471947640001574e-6
-0.5  2.5  6.422777803501483e-7
-0.5  3.5  6.422777803501483e-7
0.5  3.5  6.422777803501483e-7
0.5  2.5  6.422777803501483e-7
-0.5  3.5  6.401343909430543e-9
-0.5  4.5  6.401343909430543e-9
0.5  4.5  6.401343909430543e-9
0.5  3.5  6.401343909430543e-9
-0.5  4.5  6.408980590718104e-11
-0.5  5.5  6.408980590718104e-11
0.5  5.5  6.408980590718104e-11
0.5  4.5  6.408980590718104e-11
0.5  -0.5  0.0023479603299665286
0.5  0.5  0.0023479603299665286
1.5  0.5  0.0023479603299665286
1.5  -0.5  0.0023479603299665286
0.5  0.5  0.0001810841809222487
0.5  1.5  0.0001810841809222487
1.5  1.5  0.0001810841809222487
1.5  0.5  0.0001810841809222487
0.5  1.5  1.6786523864620084e-5
0.5  2.5  1.6786523864620084e-5
1.5  2.5  1.6786523864620084e-5
1.5  1.5  1.6786523864620084e-5
0.5  2.5  1.6614368343255233e-6
0.5  3.5  1.6614368343255233e-6
1.5  3.5  1.6614368343255233e-6
1.5  2.5  1.6614368343255233e-6
0.5  3.5  1.6593898473728034e-8
0.5  4.5  1.6593898473728034e-8
1.5  4.5  1.6593898473728034e-8
1.5  3.5  1.6593898473728034e-8
0.5  4.5  1.659519235847895e-10
0.5  5.5  1.659519235847895e-10
1.5  5.5  1.659519235847895e-10
1.5  4.5  1.659519235847895e-10
1.5  -0.5  0.004163908588163631
1.5  0.5  0.004163908588163631
2.5  0.5  0.004163908588163631
2.5  -0.5  0.004163908588163631
1.5  0.5  0.00030235343064212016
1.5  1.5  0.00030235343064212016
2.5  1.5  0.00030235343064212016
2.5  0.5  0.00030235343064212016
1.5  1.5  2.7304742772330524e-5
1.5  2.5  2.7304742772330524e-5
2.5  2.5  2.7304742772330524e-5
2.5  1.5  2.7304742772330524e-5
1.5  2.5  2.6845694834251365e-6
1.5  3.5  2.6845694834251365e-6
2.5  3.5  2.6845694834251365e-6
2.5  2.5  2.6845694834251365e-6
1.5  3.5  2.681529361839665e-8
1.5  4.5  2.681529361839665e-8
2.5  4.5  2.681529361839665e-8
2.5  3.5  2.681529361839665e-8
1.5  4.5  2.6818209197950246e-10
1.5  5.5  2.6818209197950246e-10
2.5  5.5  2.6818209197950246e-10
2.5  4.5  2.6818209197950246e-10
2.5  -0.5  0.011243607906146251
2.5  0.5  0.011243607906146251
3.5  0.5  0.011243607906146251
3.5  -0.5  0.011243607906146251
2.5  0.5  0.0006097353791461886
2.5  1.5  0.0006097353791461886
3.5  1.5  0.0006097353791461886
3.5  0.5  0.0006097353791461886
2.5  1.5  4.965315386385404e-5
2.5  2.5  4.965315386385404e-5
3.5  2.5  4.965315386385404e-5
3.5  1.5  4.965315386385404e-5
2.5  2.5  4.7628738145398326e-6
2.5  3.5  4.7628738145398326e-6
3.5  3.5  4.7628738145398326e-6
3.5  2.5  4.7628738145398326e-6
2.5  3.5  4.76002090957804e-8
2.5  4.5  4.76002090957804e-8
3.5  4.5  4.76002090957804e-8
3.5  3.5  4.76002090957804e-8
2.5  4.5  4.753214877240629e-10
2.5  5.5  4.753214877240629e-10
3.5  5.5  4.753214877240629e-10
3.5  4.5  4.753214877240629e-10
3.5  -0.5  0.025118789305549866
3.5  0.5  0.025118789305549866
4.5  0.5  0.025118789305549866
4.5  -0.5  0.025118789305549866
3.5  0.5  0.0010349275318456094
3.5  1.5  0.0010349275318456094
4.5  1.5  0.0010349275318456094
4.5  0.5  0.0010349275318456094
3.5  1.5  7.453011802700454e-5
3.5  2.5  7.453011802700454e-5
4.5  2.5  7.453011802700454e-5
4.5  1.5  7.453011802700454e-5
3.5  2.5  6.927262695020168e-6
3.5  3.5  6.927262695020168e-6
4.5  3.5  6.927262695020168e-6
4.5  2.5  6.927262695020168e-6
3.5  3.5  6.999622763838478e-8
3.5  4.5  6.999622763838478e-8
4.5  4.5  6.999622763838478e-8
4.5  3.5  6.999622763838478e-8
3.5  4.5  6.930019971506966e-10
3.5  5.5  6.930019971506966e-10
4.5  5.5  6.930019971506966e-10
4.5  4.5  6.930019971506966e-10
4.5  -0.5  0.06175882924077253
4.5  0.5  0.06175882924077253
5.5  0.5  0.06175882924077253
5.5  -0.5  0.06175882924077253
4.5  0.5  0.002150344245238375
4.5  1.5  0.002150344245238375
5.5  1.5  0.002150344245238375
5.5  0.5  0.002150344245238375
4.5  1.5  0.00012031295110058018
4.5  2.5  0.00012031295110058018
5.5  2.5  0.00012031295110058018
5.5  1.5  0.00012031295110058018
4.5  2.5  1.0254856621038432e-5
4.5  3.5  1.0254856621038432e-5
5.5  3.5  1.0254856621038432e-5
5.5  2.5  1.0254856621038432e-5
4.5  3.5  1.0063180271840199e-7
4.5  4.5  1.0063180271840199e-7
5.5  4.5  1.0063180271840199e-7
5.5  3.5  1.0063180271840199e-7
4.5  4.5  1.0172139298142123e-9
4.5  5.5  1.0172139298142123e-9
5.5  5.5  1.0172139298142123e-9
5.5  4.5  1.0172139298142123e-9


==> Unified Contact Simulation and Collision Detection(2)/performance_data/error_rate_bilevel.dat <==
6.5  -0.5  0.0
6.5  0.5  0.0
7.5  0.5  0.0
7.5  -0.5  0.0
6.5  0.5  0.0
6.5  1.5  0.0
7.5  1.5  0.0
7.5  0.5  0.0
6.5  1.5  0.0
6.5  2.5  0.0
7.5  2.5  0.0
7.5  1.5  0.0
6.5  2.5  0.0
6.5  3.5  0.0
7.5  3.5  0.0
7.5  2.5  0.0
6.5  3.5  0.0
6.5  4.5  0.0
7.5  4.5  0.0
7.5  3.5  0.0
6.5  4.5  0.0
6.5  5.5  0.0
7.5  5.5  0.0
7.5  4.5  0.0
7.5  -0.5  0.0
7.5  0.5  0.0
8.5  0.5  0.0
8.5  -0.5  0.0
7.5  0.5  0.0
7.5  1.5  0.0
8.5  1.5  0.0
8.5  0.5  0.0
7.5  1.5  0.0
7.5  2.5  0.0
8.5  2.5  0.0
8.5  1.5  0.0
7.5  2.5  0.0
7.5  3.5  0.0
8.5  3.5  0.0
8.5  2.5  0.0
7.5  3.5  0.0
7.5  4.5  0.0
8.5  4.5  0.0
8.5  3.5  0.0
7.5  4.5  0.0
7.5  5.5  0.0
8.5  5.5  0.0
8.5  4.5  0.0
8.5  -0.5  0.0
8.5  0.5  0.0
9.5  0.5  0.0
9.5  -0.5  0.0
8.5  0.5  0.0
8.5  1.5  0.0
9.5  1.5  0.0
9.5  0.5  0.0
8.5  1.5  0.0
8.5  2.5  0.0
9.5  2.5  0.0
9.5  1.5  0.0
8.5  2.5  0.0
8.5  3.5  0.0
9.5  3.5  0.0
9.5  2.5  0.0
8.5  3.5  0.0
8.5  4.5  0.0
9.5  4.5  0.0
9.5  3.5  0.0
8.5  4.5  0.0
8.5  5.5  0.0
9.5  5.5  0.0
9.5  4.5  0.0
9.5  -0.5  0.0
9.5  0.5  0.0
10.5  0.5  0.0
10.5  -0.5  0.0
9.5  0.5  0.0
9.5  1.5  0.0
10.5  1.5  0.0
10.5  0.5  0.0
9.5  1.5  0.0
9.5  2.5  0.0
10.5  2.5  0.0
10.5  1.5  0.0
9.5  2.5  0.0
9.5  3.5  0.0
10.5  3.5  0.0
10.5  2.5  0.0
9.5  3.5  0.0
9.5  4.5  0.0
10.5  4.5  0.0
10.5  3.5  0.0
9.5  4.5  0.0
9.5  5.5  0.0
10.5  5.5  0.0
10.5  4.5  0.0
10.5  -0.5  0.0
10.5  0.5  0.0
11.5  0.5  0.0
11.5  -0.5  0.0
10.5  0.5  0.0
10.5  1.5  0.0
11.5  1.5  0.0
11.5  0.5  0.0
10.5  1.5  0.0
10.5  2.5  0.0
11.5  2.5  0.0
11.5  1.5  0.0
10.5  2.5  0.0
10.5  3.5  0.0
11.5  3.5  0.0
11.5  2.5  0.0
10.5  3.5  0.0
10.5  4.5  0.0
11.5  4.5  0.0
11.5  3.5  0.0
10.5  4.5  0.0
10.5  5.5  0.0
11.5  5.5  0.0
11.5  4.5  0.0
11.5  -0.5  0.0
11.5  0.5  0.0
12.5  0.5  0.0
12.5  -0.5  0.0
11.5  0.5  0.0
11.5  1.5  0.0
12.5  1.5  0.0
12.5  0.5  0.0
11.5  1.5  0.0
11.5  2.5  0.0
12.5  2.5  0.0
12.5  1.5  0.0
11.5  2.5  0.0
11.5  3.5  0.0
12.5  3.5  0.0
12.5  2.5  0.0
11.5  3.5  0.0
11.5  4.5  0.0
12.5  4.5  0.0
12.5  3.5  0.0
11.5  4.5  0.0
11.5  5.5  0.0
12.5  5.5  0.0
12.5  4.5  0.0


==> Unified Contact Simulation and Collision Detection(2)/performance_data/error_rate_single_level.dat <==
-0.5  -0.5  0.0
-0.5  0.5  0.0
0.5  0.5  0.0
0.5  -0.5  0.0
-0.5  0.5  0.0
-0.5  1.5  0.0
0.5  1.5  0.0
0.5  0.5  0.0
-0.5  1.5  0.0
-0.5  2.5  0.0
0.5  2.5  0.0
0.5  1.5  0.0
-0.5  2.5  0.0
-0.5  3.5  0.0
0.5  3.5  0.0
0.5  2.5  0.0
-0.5  3.5  0.0
-0.5  4.5  0.0
0.5  4.5  0.0
0.5  3.5  0.0
-0.5  4.5  0.0
-0.5  5.5  0.0
0.5  5.5  0.0
0.5  4.5  0.0
0.5  -0.5  0.0
0.5  0.5  0.0
1.5  0.5  0.0
1.5  -0.5  0.0
0.5  0.5  0.0
0.5  1.5  0.0
1.5  1.5  0.0
1.5  0.5  0.0
0.5  1.5  0.0
0.5  2.5  0.0
1.5  2.5  0.0
1.5  1.5  0.0
0.5  2.5  0.0
0.5  3.5  0.0
1.5  3.5  0.0
1.5  2.5  0.0
0.5  3.5  0.0
0.5  4.5  0.0
1.5  4.5  0.0
1.5  3.5  0.0
0.5  4.5  0.0
0.5  5.5  0.0
1.5  5.5  0.0
1.5  4.5  0.0
1.5  -0.5  0.0
1.5  0.5  0.0
2.5  0.5  0.0
2.5  -0.5  0.0
1.5  0.5  0.0
1.5  1.5  0.0
2.5  1.5  0.0
2.5  0.5  0.0
1.5  1.5  0.0
1.5  2.5  0.0
2.5  2.5  0.0
2.5  1.5  0.0
1.5  2.5  0.0
1.5  3.5  0.0
2.5  3.5  0.0
2.5  2.5  0.0
1.5  3.5  0.0
1.5  4.5  0.0
2.5  4.5  0.0
2.5  3.5  0.0
1.5  4.5  0.0
1.5  5.5  0.0
2.5  5.5  0.0
2.5  4.5  0.0
2.5  -0.5  0.0
2.5  0.5  0.0
3.5  0.5  0.0
3.5  -0.5  0.0
2.5  0.5  0.0
2.5  1.5  0.0
3.5  1.5  0.0
3.5  0.5  0.0
2.5  1.5  0.0
2.5  2.5  0.0
3.5  2.5  0.0
3.5  1.5  0.0
2.5  2.5  0.0
2.5  3.5  0.0
3.5  3.5  0.0
3.5  2.5  0.0
2.5  3.5  0.0
2.5  4.5  0.0
3.5  4.5  0.0
3.5  3.5  0.0
2.5  4.5  0.0
2.5  5.5  0.0
3.5  5.5  0.0
3.5  4.5  0.0
3.5  -0.5  0.0
3.5  0.5  0.0
4.5  0.5  0.0
4.5  -0.5  0.0
3.5  0.5  0.0
3.5  1.5  0.0
4.5  1.5  0.0
4.5  0.5  0.0
3.5  1.5  0.0
3.5  2.5  0.0
4.5  2.5  0.0
4.5  1.5  0.0
3.5  2.5  0.0
3.5  3.5  0.0
4.5  3.5  0.0
4.5  2.5  0.0
3.5  3.5  0.0
3.5  4.5  0.0
4.5  4.5  0.0
4.5  3.5  0.0
3.5  4.5  0.0
3.5  5.5  0.0
4.5  5.5  0.0
4.5  4.5  0.0
4.5  -0.5  0.0
4.5  0.5  0.0
5.5  0.5  0.0
5.5  -0.5  0.0
4.5  0.5  0.0
4.5  1.5  0.0
5.5  1.5  0.0
5.5  0.5  0.0
4.5  1.5  0.0
4.5  2.5  0.0
5.5  2.5  0.0
5.5  1.5  0.0
4.5  2.5  0.0
4.5  3.5  0.0
5.5  3.5  0.0
5.5  2.5  0.0
4.5  3.5  0.0
4.5  4.5  0.0
5.5  4.5  0.0
5.5  3.5  0.0
4.5  4.5  0.0
4.5  5.5  0.0
5.5  5.5  0.0
5.5  4.5  0.0


==> Unified Contact Simulation and Collision Detection(2)/performance_data/failure_rate_bilevel.dat <==
6.5  -0.5  0.9
6.5  0.5  0.9
7.5  0.5  0.9
7.5  -0.5  0.9
6.5  0.5  0.87
6.5  1.5  0.87
7.5  1.5  0.87
7.5  0.5  0.87
6.5  1.5  0.9
6.5  2.5  0.9
7.5  2.5  0.9
7.5  1.5  0.9
6.5  2.5  0.89
6.5  3.5  0.89
7.5  3.5  0.89
7.5  2.5  0.89
6.5  3.5  0.9
6.5  4.5  0.9
7.5  4.5  0.9
7.5  3.5  0.9
6.5  4.5  0.9
6.5  5.5  0.9
7.5  5.5  0.9
7.5  4.5  0.9
7.5  -0.5  0.8
7.5  0.5  0.8
8.5  0.5  0.8
8.5  -0.5  0.8
7.5  0.5  0.81
7.5  1.5  0.81
8.5  1.5  0.81
8.5  0.5  0.81
7.5  1.5  0.76
7.5  2.5  0.76
8.5  2.5  0.76
8.5  1.5  0.76
7.5  2.5  0.77
7.5  3.5  0.77
8.5  3.5  0.77
8.5  2.5  0.77
7.5  3.5  0.8
7.5  4.5  0.8
8.5  4.5  0.8
8.5  3.5  0.8
7.5  4.5  0.81
7.5  5.5  0.81
8.5  5.5  0.81
8.5  4.5  0.81
8.5  -0.5  0.75
8.5  0.5  0.75
9.5  0.5  0.75
9.5  -0.5  0.75
8.5  0.5  0.7
8.5  1.5  0.7
9.5  1.5  0.7
9.5  0.5  0.7
8.5  1.5  0.69
8.5  2.5  0.69
9.5  2.5  0.69
9.5  1.5  0.69
8.5  2.5  0.69
8.5  3.5  0.69
9.5  3.5  0.69
9.5  2.5  0.69
8.5  3.5  0.68
8.5  4.5  0.68
9.5  4.5  0.68
9.5  3.5  0.68
8.5  4.5  0.7
8.5  5.5  0.7
9.5  5.5  0.7
9.5  4.5  0.7
9.5  -0.5  0.78
9.5  0.5  0.78
10.5  0.5  0.78
10.5  -0.5  0.78
9.5  0.5  0.65
9.5  1.5  0.65
10.5  1.5  0.65
10.5  0.5  0.65
9.5  1.5  0.6
9.5  2.5  0.6
10.5  2.5  0.6
10.5  1.5  0.6
9.5  2.5  0.59
9.5  3.5  0.59
10.5  3.5  0.59
10.5  2.5  0.59
9.5  3.5  0.57
9.5  4.5  0.57
10.5  4.5  0.57
10.5  3.5  0.57
9.5  4.5  0.57
9.5  5.5  0.57
10.5  5.5  0.57
10.5  4.5  0.57
10.5  -0.5  0.66
10.5  0.5  0.66
11.5  0.5  0.66
11.5  -0.5  0.66
10.5  0.5  0.54
10.5  1.5  0.54
11.5  1.5  0.54
11.5  0.5  0.54
10.5  1.5  0.53
10.5  2.5  0.53
11.5  2.5  0.53
11.5  1.5  0.53
10.5  2.5  0.54
10.5  3.5  0.54
11.5  3.5  0.54
11.5  2.5  0.54
10.5  3.5  0.51
10.5  4.5  0.51
11.5  4.5  0.51
11.5  3.5  0.51
10.5  4.5  0.52
10.5  5.5  0.52
11.5  5.5  0.52
11.5  4.5  0.52
11.5  -0.5  0.57
11.5  0.5  0.57
12.5  0.5  0.57
12.5  -0.5  0.57
11.5  0.5  0.55
11.5  1.5  0.55
12.5  1.5  0.55
12.5  0.5  0.55
11.5  1.5  0.53
11.5  2.5  0.53
12.5  2.5  0.53
12.5  1.5  0.53
11.5  2.5  0.49
11.5  3.5  0.49
12.5  3.5  0.49
12.5  2.5  0.49
11.5  3.5  0.5
11.5  4.5  0.5
12.5  4.5  0.5
12.5  3.5  0.5
11.5  4.5  0.5
11.5  5.5  0.5
12.5  5.5  0.5
12.5  4.5  0.5


==> Unified Contact Simulation and Collision Detection(2)/performance_data/failure_rate_single_level.dat <==
-0.5  -0.5  0.01
-0.5  0.5  0.01
0.5  0.5  0.01
0.5  -0.5  0.01
-0.5  0.5  0.0
-0.5  1.5  0.0
0.5  1.5  0.0
0.5  0.5  0.0
-0.5  1.5  0.0
-0.5  2.5  0.0
0.5  2.5  0.0
0.5  1.5  0.0
-0.5  2.5  0.0
-0.5  3.5  0.0
0.5  3.5  0.0
0.5  2.5  0.0
-0.5  3.5  0.0
-0.5  4.5  0.0
0.5  4.5  0.0
0.5  3.5  0.0
-0.5  4.5  0.0
-0.5  5.5  0.0
0.5  5.5  0.0
0.5  4.5  0.0
0.5  -0.5  0.0
0.5  0.5  0.0
1.5  0.5  0.0
1.5  -0.5  0.0
0.5  0.5  0.0
0.5  1.5  0.0
1.5  1.5  0.0
1.5  0.5  0.0
0.5  1.5  0.0
0.5  2.5  0.0
1.5  2.5  0.0
1.5  1.5  0.0
0.5  2.5  0.0
0.5  3.5  0.0
1.5  3.5  0.0
1.5  2.5  0.0
0.5  3.5  0.0
0.5  4.5  0.0
1.5  4.5  0.0
1.5  3.5  0.0
0.5  4.5  0.0
0.5  5.5  0.0
1.5  5.5  0.0
1.5  4.5  0.0
1.5  -0.5  0.0
1.5  0.5  0.0
2.5  0.5  0.0
2.5  -0.5  0.0
1.5  0.5  0.0
1.5  1.5  0.0
2.5  1.5  0.0
2.5  0.5  0.0
1.5  1.5  0.0
1.5  2.5  0.0
2.5  2.5  0.0
2.5  1.5  0.0
1.5  2.5  0.0
1.5  3.5  0.0
2.5  3.5  0.0
2.5  2.5  0.0
1.5  3.5  0.0
1.5  4.5  0.0
2.5  4.5  0.0
2.5  3.5  0.0
1.5  4.5  0.0
1.5  5.5  0.0
2.5  5.5  0.0
2.5  4.5  0.0
2.5  -0.5  0.0
2.5  0.5  0.0
3.5  0.5  0.0
3.5  -0.5  0.0
2.5  0.5  0.0
2.5  1.5  0.0
3.5  1.5  0.0
3.5  0.5  0.0
2.5  1.5  0.0
2.5  2.5  0.0
3.5  2.5  0.0
3.5  1.5  0.0
2.5  2.5  0.0
2.5  3.5  0.0
3.5  3.5  0.0
3.5  2.5  0.0
2.5  3.5  0.0
2.5  4.5  0.0
3.5  4.5  0.0
3.5  3.5  0.0
2.5  4.5  0.0
2.5  5.5  0.0
3.5  5.5  0.0
3.5  4.5  0.0
3.5  -0.5  0.0
3.5  0.5  0.0
4.5  0.5  0.0
4.5  -0.5  0.0
3.5  0.5  0.0
3.5  1.5  0.0
4.5  1.5  0.0
4.5  0.5  0.0
3.5  1.5  0.0
3.5  2.5  0.0
4.5  2.5  0.0
4.5  1.5  0.0
3.5  2.5  0.0
3.5  3.5  0.0
4.5  3.5  0.0
4.5  2.5  0.0
3.5  3.5  0.0
3.5  4.5  0.0
4.5  4.5  0.0
4.5  3.5  0.0
3.5  4.5  0.0
3.5  5.5  0.0
4.5  5.5  0.0
4.5  4.5  0.0
4.5  -0.5  0.0
4.5  0.5  0.0
5.5  0.5  0.0
5.5  -0.5  0.0
4.5  0.5  0.0
4.5  1.5  0.0
5.5  1.5  0.0
5.5  0.5  0.0
4.5  1.5  0.0
4.5  2.5  0.0
5.5  2.5  0.0
5.5  1.5  0.0
4.5  2.5  0.0
4.5  3.5  0.0
5.5  3.5  0.0
5.5  2.5  0.0
4.5  3.5  0.0
4.5  4.5  0.0
5.5  4.5  0.0
5.5  3.5  0.0
4.5  4.5  0.0
4.5  5.5  0.0
5.5  5.5  0.0
5.5  4.5  0.0


==> Unified Contact Simulation and Collision Detection(2)/performance_data/iterations_bilevel.dat <==
6.5  -0.5  15.422
6.5  0.5  15.422
7.5  0.5  15.422
7.5  -0.5  15.422
6.5  0.5  14.960666666666667
6.5  1.5  14.960666666666667
7.5  1.5  14.960666666666667
7.5  0.5  14.960666666666667
6.5  1.5  16.062
6.5  2.5  16.062
7.5  2.5  16.062
7.5  1.5  16.062
6.5  2.5  16.514666666666667
6.5  3.5  16.514666666666667
7.5  3.5  16.514666666666667
7.5  2.5  16.514666666666667
6.5  3.5  17.557333333333332
6.5  4.5  17.557333333333332
7.5  4.5  17.557333333333332
7.5  3.5  17.557333333333332
6.5  4.5  19.088666666666665
6.5  5.5  19.088666666666665
7.5  5.5  19.088666666666665
7.5  4.5  19.088666666666665
7.5  -0.5  11.500333333333334
7.5  0.5  11.500333333333334
8.5  0.5  11.500333333333334
8.5  -0.5  11.500333333333334
7.5  0.5  12.264333333333333
7.5  1.5  12.264333333333333
8.5  1.5  12.264333333333333
8.5  0.5  12.264333333333333
7.5  1.5  12.744333333333332
7.5  2.5  12.744333333333332
8.5  2.5  12.744333333333332
8.5  1.5  12.744333333333332
7.5  2.5  13.136000000000001
7.5  3.5  13.136000000000001
8.5  3.5  13.136000000000001
8.5  2.5  13.136000000000001
7.5  3.5  14.590666666666664
7.5  4.5  14.590666666666664
8.5  4.5  14.590666666666664
8.5  3.5  14.590666666666664
7.5  4.5  15.900333333333332
7.5  5.5  15.900333333333332
8.5  5.5  15.900333333333332
8.5  4.5  15.900333333333332
8.5  -0.5  11.171111111111111
8.5  0.5  11.171111111111111
9.5  0.5  11.171111111111111
9.5  -0.5  11.171111111111111
8.5  0.5  11.352666666666666
8.5  1.5  11.352666666666666
9.5  1.5  11.352666666666666
9.5  0.5  11.352666666666666
8.5  1.5  11.838
8.5  2.5  11.838
9.5  2.5  11.838
9.5  1.5  11.838
8.5  2.5  12.404888888888891
8.5  3.5  12.404888888888891
9.5  3.5  12.404888888888891
9.5  2.5  12.404888888888891
8.5  3.5  13.970000000000002
8.5  4.5  13.970000000000002
9.5  4.5  13.970000000000002
9.5  3.5  13.970000000000002
8.5  4.5  15.237333333333334
8.5  5.5  15.237333333333334
9.5  5.5  15.237333333333334
9.5  4.5  15.237333333333334
9.5  -0.5  9.721333333333334
9.5  0.5  9.721333333333334
10.5  0.5  9.721333333333334
10.5  -0.5  9.721333333333334
9.5  0.5  10.612933333333332
9.5  1.5  10.612933333333332
10.5  1.5  10.612933333333332
10.5  0.5  10.612933333333332
9.5  1.5  11.143600000000001
9.5  2.5  11.143600000000001
10.5  2.5  11.143600000000001
10.5  1.5  11.143600000000001
9.5  2.5  11.729333333333335
9.5  3.5  11.729333333333335
10.5  3.5  11.729333333333335
10.5  2.5  11.729333333333335
9.5  3.5  13.306266666666666
9.5  4.5  13.306266666666666
10.5  4.5  13.306266666666666
10.5  3.5  13.306266666666666
9.5  4.5  14.845199999999998
9.5  5.5  14.845199999999998
10.5  5.5  14.845199999999998
10.5  4.5  14.845199999999998
10.5  -0.5  9.13838095238095
10.5  0.5  9.13838095238095
11.5  0.5  9.13838095238095
11.5  -0.5  9.13838095238095
10.5  0.5  10.150952380952381
10.5  1.5  10.150952380952381
11.5  1.5  10.150952380952381
11.5  0.5  10.150952380952381
10.5  1.5  10.502857142857145
10.5  2.5  10.502857142857145
11.5  2.5  10.502857142857145
11.5  1.5  10.502857142857145
10.5  2.5  11.112857142857143
10.5  3.5  11.112857142857143
11.5  3.5  11.112857142857143
11.5  2.5  11.112857142857143
10.5  3.5  13.115619047619047
10.5  4.5  13.115619047619047
11.5  4.5  13.115619047619047
11.5  3.5  13.115619047619047
10.5  4.5  14.556761904761903
10.5  5.5  14.556761904761903
11.5  5.5  14.556761904761903
11.5  4.5  14.556761904761903
11.5  -0.5  8.658800000000001
11.5  0.5  8.658800000000001
12.5  0.5  8.658800000000001
12.5  -0.5  8.658800000000001
11.5  0.5  10.533133333333332
11.5  1.5  10.533133333333332
12.5  1.5  10.533133333333332
12.5  0.5  10.533133333333332
11.5  1.5  11.089933333333333
11.5  2.5  11.089933333333333
12.5  2.5  11.089933333333333
12.5  1.5  11.089933333333333
11.5  2.5  11.6926
11.5  3.5  11.6926
12.5  3.5  11.6926
12.5  2.5  11.6926
11.5  3.5  13.267933333333334
11.5  4.5  13.267933333333334
12.5  4.5  13.267933333333334
12.5  3.5  13.267933333333334
11.5  4.5  14.912600000000003
11.5  5.5  14.912600000000003
12.5  5.5  14.912600000000003
12.5  4.5  14.912600000000003


==> Unified Contact Simulation and Collision Detection(2)/performance_data/iterations_single_level.dat <==
-0.5  -0.5  8.21
-0.5  0.5  8.21
0.5  0.5  8.21
0.5  -0.5  8.21
-0.5  0.5  9.332666666666666
-0.5  1.5  9.332666666666666
0.5  1.5  9.332666666666666
0.5  0.5  9.332666666666666
-0.5  1.5  10.020666666666665
-0.5  2.5  10.020666666666665
0.5  2.5  10.020666666666665
0.5  1.5  10.020666666666665
-0.5  2.5  10.8
-0.5  3.5  10.8
0.5  3.5  10.8
0.5  2.5  10.8
-0.5  3.5  12.424666666666667
-0.5  4.5  12.424666666666667
0.5  4.5  12.424666666666667
0.5  3.5  12.424666666666667
-0.5  4.5  13.942000000000002
-0.5  5.5  13.942000000000002
0.5  5.5  13.942000000000002
0.5  4.5  13.942000000000002
0.5  -0.5  8.404333333333334
0.5  0.5  8.404333333333334
1.5  0.5  8.404333333333334
1.5  -0.5  8.404333333333334
0.5  0.5  9.547666666666666
0.5  1.5  9.547666666666666
1.5  1.5  9.547666666666666
1.5  0.5  9.547666666666666
0.5  1.5  10.38
0.5  2.5  10.38
1.5  2.5  10.38
1.5  1.5  10.38
0.5  2.5  11.071666666666665
0.5  3.5  11.071666666666665
1.5  3.5  11.071666666666665
1.5  2.5  11.071666666666665
0.5  3.5  12.63466666666667
0.5  4.5  12.63466666666667
1.5  4.5  12.63466666666667
1.5  3.5  12.63466666666667
0.5  4.5  14.139666666666667
0.5  5.5  14.139666666666667
1.5  5.5  14.139666666666667
1.5  4.5  14.139666666666667
1.5  -0.5  8.568888888888889
1.5  0.5  8.568888888888889
2.5  0.5  8.568888888888889
2.5  -0.5  8.568888888888889
1.5  0.5  9.822000000000001
1.5  1.5  9.822000000000001
2.5  1.5  9.822000000000001
2.5  0.5  9.822000000000001
1.5  1.5  10.77977777777778
1.5  2.5  10.77977777777778
2.5  2.5  10.77977777777778
2.5  1.5  10.77977777777778
1.5  2.5  11.418444444444445
1.5  3.5  11.418444444444445
2.5  3.5  11.418444444444445
2.5  2.5  11.418444444444445
1.5  3.5  12.970444444444443
1.5  4.5  12.970444444444443
2.5  4.5  12.970444444444443
2.5  3.5  12.970444444444443
1.5  4.5  14.626444444444447
1.5  5.5  14.626444444444447
2.5  5.5  14.626444444444447
2.5  4.5  14.626444444444447
2.5  -0.5  8.7228
2.5  0.5  8.7228
3.5  0.5  8.7228
3.5  -0.5  8.7228
2.5  0.5  10.081733333333332
2.5  1.5  10.081733333333332
3.5  1.5  10.081733333333332
3.5  0.5  10.081733333333332
2.5  1.5  10.9736
2.5  2.5  10.9736
3.5  2.5  10.9736
3.5  1.5  10.9736
2.5  2.5  11.828533333333333
2.5  3.5  11.828533333333333
3.5  3.5  11.828533333333333
3.5  2.5  11.828533333333333
2.5  3.5  13.272666666666666
2.5  4.5  13.272666666666666
3.5  4.5  13.272666666666666
3.5  3.5  13.272666666666666
2.5  4.5  14.902666666666667
2.5  5.5  14.902666666666667
3.5  5.5  14.902666666666667
3.5  4.5  14.902666666666667
3.5  -0.5  8.776095238095238
3.5  0.5  8.776095238095238
4.5  0.5  8.776095238095238
4.5  -0.5  8.776095238095238
3.5  0.5  10.308190476190477
3.5  1.5  10.308190476190477
4.5  1.5  10.308190476190477
4.5  0.5  10.308190476190477
3.5  1.5  11.278666666666666
3.5  2.5  11.278666666666666
4.5  2.5  11.278666666666666
4.5  1.5  11.278666666666666
3.5  2.5  12.046761904761905
3.5  3.5  12.046761904761905
4.5  3.5  12.046761904761905
4.5  2.5  12.046761904761905
3.5  3.5  13.555904761904763
3.5  4.5  13.555904761904763
4.5  4.5  13.555904761904763
4.5  3.5  13.555904761904763
3.5  4.5  15.085047619047621
3.5  5.5  15.085047619047621
4.5  5.5  15.085047619047621
4.5  4.5  15.085047619047621
4.5  -0.5  8.893933333333333
4.5  0.5  8.893933333333333
5.5  0.5  8.893933333333333
5.5  -0.5  8.893933333333333
4.5  0.5  10.549
4.5  1.5  10.549
5.5  1.5  10.549
5.5  0.5  10.549
4.5  1.5  11.809933333333332
4.5  2.5  11.809933333333332
5.5  2.5  11.809933333333332
5.5  1.5  11.809933333333332
4.5  2.5  12.588133333333335
4.5  3.5  12.588133333333335
5.5  3.5  12.588133333333335
5.5  2.5  12.588133333333335
4.5  3.5  13.924933333333334
4.5  4.5  13.924933333333334
5.5  4.5  13.924933333333334
5.5  3.5  13.924933333333334
4.5  4.5  15.560799999999999
4.5  5.5  15.560799999999999
5.5  5.5  15.560799999999999
5.5  4.5  15.560799999999999


==> Unified Contact Simulation and Collision Detection(2)/performance_data/violation_rate_bilevel.dat <==
6.5  -0.5  0.13823890664453584
6.5  0.5  0.13823890664453584
7.5  0.5  0.13823890664453584
7.5  -0.5  0.13823890664453584
6.5  0.5  0.12806851969941435
6.5  1.5  0.12806851969941435
7.5  1.5  0.12806851969941435
7.5  0.5  0.12806851969941435
6.5  1.5  0.14013582664809424
6.5  2.5  0.14013582664809424
7.5  2.5  0.14013582664809424
7.5  1.5  0.14013582664809424
6.5  2.5  0.13878708397097775
6.5  3.5  0.13878708397097775
7.5  3.5  0.13878708397097775
7.5  2.5  0.13878708397097775
6.5  3.5  0.15301397681724155
6.5  4.5  0.15301397681724155
7.5  4.5  0.15301397681724155
7.5  3.5  0.15301397681724155
6.5  4.5  0.1531750361450206
6.5  5.5  0.1531750361450206
7.5  5.5  0.1531750361450206
7.5  4.5  0.1531750361450206
7.5  -0.5  0.03630696160214652
7.5  0.5  0.03630696160214652
8.5  0.5  0.03630696160214652
8.5  -0.5  0.03630696160214652
7.5  0.5  0.04308502065925632
7.5  1.5  0.04308502065925632
8.5  1.5  0.04308502065925632
8.5  0.5  0.04308502065925632
7.5  1.5  0.04348465434941929
7.5  2.5  0.04348465434941929
8.5  2.5  0.04348465434941929
8.5  1.5  0.04348465434941929
7.5  2.5  0.037594525173662054
7.5  3.5  0.037594525173662054
8.5  3.5  0.037594525173662054
8.5  2.5  0.037594525173662054
7.5  3.5  0.04448321328043664
7.5  4.5  0.04448321328043664
8.5  4.5  0.04448321328043664
8.5  3.5  0.04448321328043664
7.5  4.5  0.03762932407977185
7.5  5.5  0.03762932407977185
8.5  5.5  0.03762932407977185
8.5  4.5  0.03762932407977185
8.5  -0.5  0.018619925265138317
8.5  0.5  0.018619925265138317
9.5  0.5  0.018619925265138317
9.5  -0.5  0.018619925265138317
8.5  0.5  0.01756979776320318
8.5  1.5  0.01756979776320318
9.5  1.5  0.01756979776320318
9.5  0.5  0.01756979776320318
8.5  1.5  0.018540491853476296
8.5  2.5  0.018540491853476296
9.5  2.5  0.018540491853476296
9.5  1.5  0.018540491853476296
8.5  2.5  0.017313247437556332
8.5  3.5  0.017313247437556332
9.5  3.5  0.017313247437556332
9.5  2.5  0.017313247437556332
8.5  3.5  0.017311334588831866
8.5  4.5  0.017311334588831866
9.5  4.5  0.017311334588831866
9.5  3.5  0.017311334588831866
8.5  4.5  0.016886377158119418
8.5  5.5  0.016886377158119418
9.5  5.5  0.016886377158119418
9.5  4.5  0.016886377158119418
9.5  -0.5  0.0053462151496280926
9.5  0.5  0.0053462151496280926
10.5  0.5  0.0053462151496280926
10.5  -0.5  0.0053462151496280926
9.5  0.5  0.009043665484973975
9.5  1.5  0.009043665484973975
10.5  1.5  0.009043665484973975
10.5  0.5  0.009043665484973975
9.5  1.5  0.008558094839415654
9.5  2.5  0.008558094839415654
10.5  2.5  0.008558094839415654
10.5  1.5  0.008558094839415654
9.5  2.5  0.007982754900550924
9.5  3.5  0.007982754900550924
10.5  3.5  0.007982754900550924
10.5  2.5  0.007982754900550924
9.5  3.5  0.006795866732647901
9.5  4.5  0.006795866732647901
10.5  4.5  0.006795866732647901
10.5  3.5  0.006795866732647901
9.5  4.5  0.006964094373602245
9.5  5.5  0.006964094373602245
10.5  5.5  0.006964094373602245
10.5  4.5  0.006964094373602245
10.5  -0.5  0.0017904588195550631
10.5  0.5  0.0017904588195550631
11.5  0.5  0.0017904588195550631
11.5  -0.5  0.0017904588195550631
10.5  0.5  0.0025046386767037954
10.5  1.5  0.0025046386767037954
11.5  1.5  0.0025046386767037954
11.5  0.5  0.0025046386767037954
10.5  1.5  0.0035030590885715097
10.5  2.5  0.0035030590885715097
11.5  2.5  0.0035030590885715097
11.5  1.5  0.0035030590885715097
10.5  2.5  0.0031367195799888335
10.5  3.5  0.0031367195799888335
11.5  3.5  0.0031367195799888335
11.5  2.5  0.0031367195799888335
10.5  3.5  0.003823631566070169
10.5  4.5  0.003823631566070169
11.5  4.5  0.003823631566070169
11.5  3.5  0.003823631566070169
10.5  4.5  0.003848410391230541
10.5  5.5  0.003848410391230541
11.5  5.5  0.003848410391230541
11.5  4.5  0.003848410391230541
11.5  -0.5  0.00039481596846808965
11.5  0.5  0.00039481596846808965
12.5  0.5  0.00039481596846808965
12.5  -0.5  0.00039481596846808965
11.5  0.5  0.0008176596046207507
11.5  1.5  0.0008176596046207507
12.5  1.5  0.0008176596046207507
12.5  0.5  0.0008176596046207507
11.5  1.5  0.0017358060378628026
11.5  2.5  0.0017358060378628026
12.5  2.5  0.0017358060378628026
12.5  1.5  0.0017358060378628026
11.5  2.5  0.0012020424670652141
11.5  3.5  0.0012020424670652141
12.5  3.5  0.0012020424670652141
12.5  2.5  0.0012020424670652141
11.5  3.5  0.0011868731447826019
11.5  4.5  0.0011868731447826019
12.5  4.5  0.0011868731447826019
12.5  3.5  0.0011868731447826019
11.5  4.5  0.0011728367184158095
11.5  5.5  0.0011728367184158095
12.5  5.5  0.0011728367184158095
12.5  4.5  0.0011728367184158095


==> Unified Contact Simulation and Collision Detection(2)/performance_data/violation_rate_single_level.dat <==
-0.5  -0.5  0.0018315073184561924
-0.5  0.5  0.0018315073184561924
0.5  0.5  0.0018315073184561924
0.5  -0.5  0.0018315073184561924
-0.5  0.5  0.0
-0.5  1.5  0.0
0.5  1.5  0.0
0.5  0.5  0.0
-0.5  1.5  0.0
-0.5  2.5  0.0
0.5  2.5  0.0
0.5  1.5  0.0
-0.5  2.5  0.0
-0.5  3.5  0.0
0.5  3.5  0.0
0.5  2.5  0.0
-0.5  3.5  0.0
-0.5  4.5  0.0
0.5  4.5  0.0
0.5  3.5  0.0
-0.5  4.5  0.0
-0.5  5.5  0.0
0.5  5.5  0.0
0.5  4.5  0.0
0.5  -0.5  0.001792262156852249
0.5  0.5  0.001792262156852249
1.5  0.5  0.001792262156852249
1.5  -0.5  0.001792262156852249
0.5  0.5  0.0
0.5  1.5  0.0
1.5  1.5  0.0
1.5  0.5  0.0
0.5  1.5  0.0
0.5  2.5  0.0
1.5  2.5  0.0
1.5  1.5  0.0
0.5  2.5  0.0
0.5  3.5  0.0
1.5  3.5  0.0
1.5  2.5  0.0
0.5  3.5  0.0
0.5  4.5  0.0
1.5  4.5  0.0
1.5  3.5  0.0
0.5  4.5  0.0
0.5  5.5  0.0
1.5  5.5  0.0
1.5  4.5  0.0
1.5  -0.5  0.001750230530564466
1.5  0.5  0.001750230530564466
2.5  0.5  0.001750230530564466
2.5  -0.5  0.001750230530564466
1.5  0.5  0.0
1.5  1.5  0.0
2.5  1.5  0.0
2.5  0.5  0.0
1.5  1.5  0.0
1.5  2.5  0.0
2.5  2.5  0.0
2.5  1.5  0.0
1.5  2.5  0.0
1.5  3.5  0.0
2.5  3.5  0.0
2.5  2.5  0.0
1.5  3.5  0.0
1.5  4.5  0.0
2.5  4.5  0.0
2.5  3.5  0.0
1.5  4.5  0.0
1.5  5.5  0.0
2.5  5.5  0.0
2.5  4.5  0.0
2.5  -0.5  0.00172005560952036
2.5  0.5  0.00172005560952036
3.5  0.5  0.00172005560952036
3.5  -0.5  0.00172005560952036
2.5  0.5  0.0
2.5  1.5  0.0
3.5  1.5  0.0
3.5  0.5  0.0
2.5  1.5  0.0
2.5  2.5  0.0
3.5  2.5  0.0
3.5  1.5  0.0
2.5  2.5  0.0
2.5  3.5  0.0
3.5  3.5  0.0
3.5  2.5  0.0
2.5  3.5  0.0
2.5  4.5  0.0
3.5  4.5  0.0
3.5  3.5  0.0
2.5  4.5  0.0
2.5  5.5  0.0
3.5  5.5  0.0
3.5  4.5  0.0
3.5  -0.5  0.0016735208545322344
3.5  0.5  0.0016735208545322344
4.5  0.5  0.0016735208545322344
4.5  -0.5  0.0016735208545322344
3.5  0.5  0.0
3.5  1.5  0.0
4.5  1.5  0.0
4.5  0.5  0.0
3.5  1.5  0.0
3.5  2.5  0.0
4.5  2.5  0.0
4.5  1.5  0.0
3.5  2.5  0.0
3.5  3.5  0.0
4.5  3.5  0.0
4.5  2.5  0.0
3.5  3.5  0.0
3.5  4.5  0.0
4.5  4.5  0.0
4.5  3.5  0.0
3.5  4.5  0.0
3.5  5.5  0.0
4.5  5.5  0.0
4.5  4.5  0.0
4.5  -0.5  0.001645656666777473
4.5  0.5  0.001645656666777473
5.5  0.5  0.001645656666777473
5.5  -0.5  0.001645656666777473
4.5  0.5  0.0
4.5  1.5  0.0
5.5  1.5  0.0
5.5  0.5  0.0
4.5  1.5  0.0
4.5  2.5  0.0
5.5  2.5  0.0
5.5  1.5  0.0
4.5  2.5  0.0
4.5  3.5  0.0
5.5  3.5  0.0
5.5  2.5  0.0
4.5  3.5  0.0
4.5  4.5  0.0
5.5  4.5  0.0
5.5  3.5  0.0
4.5  4.5  0.0
4.5  5.5  0.0
5.5  5.5  0.0
5.5  4.5  0.0


==> Unified Contact Simulation and Collision Detection(2)/solve_times_data/single_level_solve_times.dat <==
(0, 5)
(5, 35)
(10, 50)
(15, 30)
(20, 15)
(25, 0)

==> Unified Contact Simulation and Collision Detection(2)/trash/data_100_5/error_rate_bilevel.dat <==
6.5  -0.5  0.0
6.5  0.5  0.0
7.5  0.5  0.0
7.5  -0.5  0.0
6.5  0.5  0.0
6.5  1.5  0.0
7.5  1.5  0.0
7.5  0.5  0.0
6.5  1.5  0.0
6.5  2.5  0.0
7.5  2.5  0.0
7.5  1.5  0.0
6.5  2.5  0.0
6.5  3.5  0.0
7.5  3.5  0.0
7.5  2.5  0.0
6.5  3.5  0.0
6.5  4.5  0.0
7.5  4.5  0.0
7.5  3.5  0.0
6.5  4.5  0.0
6.5  5.5  0.0
7.5  5.5  0.0
7.5  4.5  0.0
7.5  -0.5  0.0
7.5  0.5  0.0
8.5  0.5  0.0
8.5  -0.5  0.0
7.5  0.5  0.0
7.5  1.5  0.0
8.5  1.5  0.0
8.5  0.5  0.0
7.5  1.5  0.0
7.5  2.5  0.0
8.5  2.5  0.0
8.5  1.5  0.0
7.5  2.5  0.0
7.5  3.5  0.0
8.5  3.5  0.0
8.5  2.5  0.0
7.5  3.5  0.0
7.5  4.5  0.0
8.5  4.5  0.0
8.5  3.5  0.0
7.5  4.5  0.0
7.5  5.5  0.0
8.5  5.5  0.0
8.5  4.5  0.0
8.5  -0.5  0.0
8.5  0.5  0.0
9.5  0.5  0.0
9.5  -0.5  0.0
8.5  0.5  0.0
8.5  1.5  0.0
9.5  1.5  0.0
9.5  0.5  0.0
8.5  1.5  0.0
8.5  2.5  0.0
9.5  2.5  0.0
9.5  1.5  0.0
8.5  2.5  0.0
8.5  3.5  0.0
9.5  3.5  0.0
9.5  2.5  0.0
8.5  3.5  0.0
8.5  4.5  0.0
9.5  4.5  0.0
9.5  3.5  0.0
8.5  4.5  0.0
8.5  5.5  0.0
9.5  5.5  0.0
9.5  4.5  0.0
9.5  -0.5  0.0
9.5  0.5  0.0
10.5  0.5  0.0
10.5  -0.5  0.0
9.5  0.5  0.0
9.5  1.5  0.0
10.5  1.5  0.0
10.5  0.5  0.0
9.5  1.5  0.0
9.5  2.5  0.0
10.5  2.5  0.0
10.5  1.5  0.0
9.5  2.5  0.0
9.5  3.5  0.0
10.5  3.5  0.0
10.5  2.5  0.0
9.5  3.5  0.0
9.5  4.5  0.0
10.5  4.5  0.0
10.5  3.5  0.0
9.5  4.5  0.0
9.5  5.5  0.0
10.5  5.5  0.0
10.5  4.5  0.0
10.5  -0.5  0.0
10.5  0.5  0.0
11.5  0.5  0.0
11.5  -0.5  0.0
10.5  0.5  0.0
10.5  1.5  0.0
11.5  1.5  0.0
11.5  0.5  0.0
10.5  1.5  0.0
10.5  2.5  0.0
11.5  2.5  0.0
11.5  1.5  0.0
10.5  2.5  0.0
10.5  3.5  0.0
11.5  3.5  0.0
11.5  2.5  0.0
10.5  3.5  0.0
10.5  4.5  0.0
11.5  4.5  0.0
11.5  3.5  0.0
10.5  4.5  0.0
10.5  5.5  0.0
11.5  5.5  0.0
11.5  4.5  0.0
11.5  -0.5  0.0
11.5  0.5  0.0
12.5  0.5  0.0
12.5  -0.5  0.0
11.5  0.5  0.0
11.5  1.5  0.0
12.5  1.5  0.0
12.5  0.5  0.0
11.5  1.5  0.0
11.5  2.5  0.0
12.5  2.5  0.0
12.5  1.5  0.0
11.5  2.5  0.0
11.5  3.5  0.0
12.5  3.5  0.0
12.5  2.5  0.0
11.5  3.5  0.0
11.5  4.5  0.0
12.5  4.5  0.0
12.5  3.5  0.0
11.5  4.5  0.0
11.5  5.5  0.0
12.5  5.5  0.0
12.5  4.5  0.0


==> Unified Contact Simulation and Collision Detection(2)/trash/data_100_5/error_rate_single_level.dat <==
-0.5  -0.5  0.0
-0.5  0.5  0.0
0.5  0.5  0.0
0.5  -0.5  0.0
-0.5  0.5  0.0
-0.5  1.5  0.0
0.5  1.5  0.0
0.5  0.5  0.0
-0.5  1.5  0.0
-0.5  2.5  0.0
0.5  2.5  0.0
0.5  1.5  0.0
-0.5  2.5  0.0
-0.5  3.5  0.0
0.5  3.5  0.0
0.5  2.5  0.0
-0.5  3.5  0.0
-0.5  4.5  0.0
0.5  4.5  0.0
0.5  3.5  0.0
-0.5  4.5  0.0
-0.5  5.5  0.0
0.5  5.5  0.0
0.5  4.5  0.0
0.5  -0.5  0.0
0.5  0.5  0.0
1.5  0.5  0.0
1.5  -0.5  0.0
0.5  0.5  0.0
0.5  1.5  0.0
1.5  1.5  0.0
1.5  0.5  0.0
0.5  1.5  0.0
0.5  2.5  0.0
1.5  2.5  0.0
1.5  1.5  0.0
0.5  2.5  0.0
0.5  3.5  0.0
1.5  3.5  0.0
1.5  2.5  0.0
0.5  3.5  0.0
0.5  4.5  0.0
1.5  4.5  0.0
1.5  3.5  0.0
0.5  4.5  0.0
0.5  5.5  0.0
1.5  5.5  0.0
1.5  4.5  0.0
1.5  -0.5  0.0
1.5  0.5  0.0
2.5  0.5  0.0
2.5  -0.5  0.0
1.5  0.5  0.0
1.5  1.5  0.0
2.5  1.5  0.0
2.5  0.5  0.0
1.5  1.5  0.0
1.5  2.5  0.0
2.5  2.5  0.0
2.5  1.5  0.0
1.5  2.5  0.0
1.5  3.5  0.0
2.5  3.5  0.0
2.5  2.5  0.0
1.5  3.5  0.0
1.5  4.5  0.0
2.5  4.5  0.0
2.5  3.5  0.0
1.5  4.5  0.0
1.5  5.5  0.0
2.5  5.5  0.0
2.5  4.5  0.0
2.5  -0.5  0.0
2.5  0.5  0.0
3.5  0.5  0.0
3.5  -0.5  0.0
2.5  0.5  0.0
2.5  1.5  0.0
3.5  1.5  0.0
3.5  0.5  0.0
2.5  1.5  0.0
2.5  2.5  0.0
3.5  2.5  0.0
3.5  1.5  0.0
2.5  2.5  0.0
2.5  3.5  0.0
3.5  3.5  0.0
3.5  2.5  0.0
2.5  3.5  0.0
2.5  4.5  0.0
3.5  4.5  0.0
3.5  3.5  0.0
2.5  4.5  0.0
2.5  5.5  0.0
3.5  5.5  0.0
3.5  4.5  0.0
3.5  -0.5  0.0
3.5  0.5  0.0
4.5  0.5  0.0
4.5  -0.5  0.0
3.5  0.5  0.0
3.5  1.5  0.0
4.5  1.5  0.0
4.5  0.5  0.0
3.5  1.5  0.0
3.5  2.5  0.0
4.5  2.5  0.0
4.5  1.5  0.0
3.5  2.5  0.0
3.5  3.5  0.0
4.5  3.5  0.0
4.5  2.5  0.0
3.5  3.5  0.0
3.5  4.5  0.0
4.5  4.5  0.0
4.5  3.5  0.0
3.5  4.5  0.0
3.5  5.5  0.0
4.5  5.5  0.0
4.5  4.5  0.0
4.5  -0.5  0.0
4.5  0.5  0.0
5.5  0.5  0.0
5.5  -0.5  0.0
4.5  0.5  0.0
4.5  1.5  0.0
5.5  1.5  0.0
5.5  0.5  0.0
4.5  1.5  0.0
4.5  2.5  0.0
5.5  2.5  0.0
5.5  1.5  0.0
4.5  2.5  0.0
4.5  3.5  0.0
5.5  3.5  0.0
5.5  2.5  0.0
4.5  3.5  0.0
4.5  4.5  0.0
5.5  4.5  0.0
5.5  3.5  0.0
4.5  4.5  0.0
4.5  5.5  0.0
5.5  5.5  0.0
5.5  4.5  0.0


==> Unified Contact Simulation and Collision Detection(2)/trash/data_100_5/failure_rate_bilevel.dat <==
6.5  -0.5  0.04
6.5  0.5  0.04
7.5  0.5  0.04
7.5  -0.5  0.04
6.5  0.5  0.04
6.5  1.5  0.04
7.5  1.5  0.04
7.5  0.5  0.04
6.5  1.5  0.04
6.5  2.5  0.04
7.5  2.5  0.04
7.5  1.5  0.04
6.5  2.5  0.04
6.5  3.5  0.04
7.5  3.5  0.04
7.5  2.5  0.04
6.5  3.5  0.03
6.5  4.5  0.03
7.5  4.5  0.03
7.5  3.5  0.03
6.5  4.5  0.04
6.5  5.5  0.04
7.5  5.5  0.04
7.5  4.5  0.04
7.5  -0.5  0.03
7.5  0.5  0.03
8.5  0.5  0.03
8.5  -0.5  0.03
7.5  0.5  0.03
7.5  1.5  0.03
8.5  1.5  0.03
8.5  0.5  0.03
7.5  1.5  0.03
7.5  2.5  0.03
8.5  2.5  0.03
8.5  1.5  0.03
7.5  2.5  0.02
7.5  3.5  0.02
8.5  3.5  0.02
8.5  2.5  0.02
7.5  3.5  0.03
7.5  4.5  0.03
8.5  4.5  0.03
8.5  3.5  0.03
7.5  4.5  0.03
7.5  5.5  0.03
8.5  5.5  0.03
8.5  4.5  0.03
8.5  -0.5  0.03
8.5  0.5  0.03
9.5  0.5  0.03
9.5  -0.5  0.03
8.5  0.5  0.03
8.5  1.5  0.03
9.5  1.5  0.03
9.5  0.5  0.03
8.5  1.5  0.02
8.5  2.5  0.02
9.5  2.5  0.02
9.5  1.5  0.02
8.5  2.5  0.03
8.5  3.5  0.03
9.5  3.5  0.03
9.5  2.5  0.03
8.5  3.5  0.02
8.5  4.5  0.02
9.5  4.5  0.02
9.5  3.5  0.02
8.5  4.5  0.02
8.5  5.5  0.02
9.5  5.5  0.02
9.5  4.5  0.02
9.5  -0.5  0.03
9.5  0.5  0.03
10.5  0.5  0.03
10.5  -0.5  0.03
9.5  0.5  0.01
9.5  1.5  0.01
10.5  1.5  0.01
10.5  0.5  0.01
9.5  1.5  0.02
9.5  2.5  0.02
10.5  2.5  0.02
10.5  1.5  0.02
9.5  2.5  0.02
9.5  3.5  0.02
10.5  3.5  0.02
10.5  2.5  0.02
9.5  3.5  0.01
9.5  4.5  0.01
10.5  4.5  0.01
10.5  3.5  0.01
9.5  4.5  0.01
9.5  5.5  0.01
10.5  5.5  0.01
10.5  4.5  0.01
10.5  -0.5  0.02
10.5  0.5  0.02
11.5  0.5  0.02
11.5  -0.5  0.02
10.5  0.5  0.03
10.5  1.5  0.03
11.5  1.5  0.03
11.5  0.5  0.03
10.5  1.5  0.02
10.5  2.5  0.02
11.5  2.5  0.02
11.5  1.5  0.02
10.5  2.5  0.01
10.5  3.5  0.01
11.5  3.5  0.01
11.5  2.5  0.01
10.5  3.5  0.01
10.5  4.5  0.01
11.5  4.5  0.01
11.5  3.5  0.01
10.5  4.5  0.02
10.5  5.5  0.02
11.5  5.5  0.02
11.5  4.5  0.02
11.5  -0.5  0.03
11.5  0.5  0.03
12.5  0.5  0.03
12.5  -0.5  0.03
11.5  0.5  0.02
11.5  1.5  0.02
12.5  1.5  0.02
12.5  0.5  0.02
11.5  1.5  0.01
11.5  2.5  0.01
12.5  2.5  0.01
12.5  1.5  0.01
11.5  2.5  0.03
11.5  3.5  0.03
12.5  3.5  0.03
12.5  2.5  0.03
11.5  3.5  0.03
11.5  4.5  0.03
12.5  4.5  0.03
12.5  3.5  0.03
11.5  4.5  0.03
11.5  5.5  0.03
12.5  5.5  0.03
12.5  4.5  0.03


==> Unified Contact Simulation and Collision Detection(2)/trash/data_100_5/failure_rate_single_level.dat <==
-0.5  -0.5  0.01
-0.5  0.5  0.01
0.5  0.5  0.01
0.5  -0.5  0.01
-0.5  0.5  0.0
-0.5  1.5  0.0
0.5  1.5  0.0
0.5  0.5  0.0
-0.5  1.5  0.0
-0.5  2.5  0.0
0.5  2.5  0.0
0.5  1.5  0.0
-0.5  2.5  0.0
-0.5  3.5  0.0
0.5  3.5  0.0
0.5  2.5  0.0
-0.5  3.5  0.0
-0.5  4.5  0.0
0.5  4.5  0.0
0.5  3.5  0.0
-0.5  4.5  0.0
-0.5  5.5  0.0
0.5  5.5  0.0
0.5  4.5  0.0
0.5  -0.5  0.0
0.5  0.5  0.0
1.5  0.5  0.0
1.5  -0.5  0.0
0.5  0.5  0.0
0.5  1.5  0.0
1.5  1.5  0.0
1.5  0.5  0.0
0.5  1.5  0.0
0.5  2.5  0.0
1.5  2.5  0.0
1.5  1.5  0.0
0.5  2.5  0.0
0.5  3.5  0.0
1.5  3.5  0.0
1.5  2.5  0.0
0.5  3.5  0.0
0.5  4.5  0.0
1.5  4.5  0.0
1.5  3.5  0.0
0.5  4.5  0.0
0.5  5.5  0.0
1.5  5.5  0.0
1.5  4.5  0.0
1.5  -0.5  0.0
1.5  0.5  0.0
2.5  0.5  0.0
2.5  -0.5  0.0
1.5  0.5  0.0
1.5  1.5  0.0
2.5  1.5  0.0
2.5  0.5  0.0
1.5  1.5  0.0
1.5  2.5  0.0
2.5  2.5  0.0
2.5  1.5  0.0
1.5  2.5  0.0
1.5  3.5  0.0
2.5  3.5  0.0
2.5  2.5  0.0
1.5  3.5  0.0
1.5  4.5  0.0
2.5  4.5  0.0
2.5  3.5  0.0
1.5  4.5  0.0
1.5  5.5  0.0
2.5  5.5  0.0
2.5  4.5  0.0
2.5  -0.5  0.0
2.5  0.5  0.0
3.5  0.5  0.0
3.5  -0.5  0.0
2.5  0.5  0.0
2.5  1.5  0.0
3.5  1.5  0.0
3.5  0.5  0.0
2.5  1.5  0.0
2.5  2.5  0.0
3.5  2.5  0.0
3.5  1.5  0.0
2.5  2.5  0.0
2.5  3.5  0.0
3.5  3.5  0.0
3.5  2.5  0.0
2.5  3.5  0.0
2.5  4.5  0.0
3.5  4.5  0.0
3.5  3.5  0.0
2.5  4.5  0.0
2.5  5.5  0.0
3.5  5.5  0.0
3.5  4.5  0.0
3.5  -0.5  0.0
3.5  0.5  0.0
4.5  0.5  0.0
4.5  -0.5  0.0
3.5  0.5  0.0
3.5  1.5  0.0
4.5  1.5  0.0
4.5  0.5  0.0
3.5  1.5  0.0
3.5  2.5  0.0
4.5  2.5  0.0
4.5  1.5  0.0
3.5  2.5  0.0
3.5  3.5  0.0
4.5  3.5  0.0
4.5  2.5  0.0
3.5  3.5  0.0
3.5  4.5  0.0
4.5  4.5  0.0
4.5  3.5  0.0
3.5  4.5  0.0
3.5  5.5  0.0
4.5  5.5  0.0
4.5  4.5  0.0
4.5  -0.5  0.0
4.5  0.5  0.0
5.5  0.5  0.0
5.5  -0.5  0.0
4.5  0.5  0.0
4.5  1.5  0.0
5.5  1.5  0.0
5.5  0.5  0.0
4.5  1.5  0.0
4.5  2.5  0.0
5.5  2.5  0.0
5.5  1.5  0.0
4.5  2.5  0.0
4.5  3.5  0.0
5.5  3.5  0.0
5.5  2.5  0.0
4.5  3.5  0.0
4.5  4.5  0.0
5.5  4.5  0.0
5.5  3.5  0.0
4.5  4.5  0.0
4.5  5.5  0.0
5.5  5.5  0.0
5.5  4.5  0.0


==> Unified Contact Simulation and Collision Detection(2)/trash/data_100_5/iterations_bilevel.dat <==
6.5  -0.5  0.7353333333333333
6.5  0.5  0.7353333333333333
7.5  0.5  0.7353333333333333
7.5  -0.5  0.7353333333333333
6.5  0.5  0.73
6.5  1.5  0.73
7.5  1.5  0.73
7.5  0.5  0.73
6.5  1.5  0.7773333333333334
6.5  2.5  0.7773333333333334
7.5  2.5  0.7773333333333334
7.5  1.5  0.7773333333333334
6.5  2.5  0.7760000000000001
6.5  3.5  0.7760000000000001
7.5  3.5  0.7760000000000001
7.5  2.5  0.7760000000000001
6.5  3.5  0.762
6.5  4.5  0.762
7.5  4.5  0.762
7.5  3.5  0.762
6.5  4.5  0.8953333333333333
6.5  5.5  0.8953333333333333
7.5  5.5  0.8953333333333333
7.5  4.5  0.8953333333333333
7.5  -0.5  0.5266666666666667
7.5  0.5  0.5266666666666667
8.5  0.5  0.5266666666666667
8.5  -0.5  0.5266666666666667
7.5  0.5  0.555
7.5  1.5  0.555
8.5  1.5  0.555
8.5  0.5  0.555
7.5  1.5  0.5676666666666667
7.5  2.5  0.5676666666666667
8.5  2.5  0.5676666666666667
8.5  1.5  0.5676666666666667
7.5  2.5  0.559
7.5  3.5  0.559
8.5  3.5  0.559
8.5  2.5  0.559
7.5  3.5  0.675
7.5  4.5  0.675
8.5  4.5  0.675
8.5  3.5  0.675
7.5  4.5  0.7546666666666666
7.5  5.5  0.7546666666666666
8.5  5.5  0.7546666666666666
8.5  4.5  0.7546666666666666
8.5  -0.5  0.5068888888888889
8.5  0.5  0.5068888888888889
9.5  0.5  0.5068888888888889
9.5  -0.5  0.5068888888888889
8.5  0.5  0.4966666666666667
8.5  1.5  0.4966666666666667
9.5  1.5  0.4966666666666667
9.5  0.5  0.4966666666666667
8.5  1.5  0.4962222222222223
8.5  2.5  0.4962222222222223
9.5  2.5  0.4962222222222223
9.5  1.5  0.4962222222222223
8.5  2.5  0.5588888888888889
8.5  3.5  0.5588888888888889
9.5  3.5  0.5588888888888889
9.5  2.5  0.5588888888888889
8.5  3.5  0.6306666666666666
8.5  4.5  0.6306666666666666
9.5  4.5  0.6306666666666666
9.5  3.5  0.6306666666666666
8.5  4.5  0.7337777777777778
8.5  5.5  0.7337777777777778
9.5  5.5  0.7337777777777778
9.5  4.5  0.7337777777777778
9.5  -0.5  0.4524
9.5  0.5  0.4524
10.5  0.5  0.4524
10.5  -0.5  0.4524
9.5  0.5  0.4924
9.5  1.5  0.4924
10.5  1.5  0.4924
10.5  0.5  0.4924
9.5  1.5  0.5207999999999999
9.5  2.5  0.5207999999999999
10.5  2.5  0.5207999999999999
10.5  1.5  0.5207999999999999
9.5  2.5  0.5516
9.5  3.5  0.5516
10.5  3.5  0.5516
10.5  2.5  0.5516
9.5  3.5  0.6229333333333333
9.5  4.5  0.6229333333333333
10.5  4.5  0.6229333333333333
10.5  3.5  0.6229333333333333
9.5  4.5  0.7384000000000001
9.5  5.5  0.7384000000000001
10.5  5.5  0.7384000000000001
10.5  4.5  0.7384000000000001
10.5  -0.5  0.402
10.5  0.5  0.402
11.5  0.5  0.402
11.5  -0.5  0.402
10.5  0.5  0.4937142857142857
10.5  1.5  0.4937142857142857
11.5  1.5  0.4937142857142857
11.5  0.5  0.4937142857142857
10.5  1.5  0.5242857142857144
10.5  2.5  0.5242857142857144
11.5  2.5  0.5242857142857144
11.5  1.5  0.5242857142857144
10.5  2.5  0.5012380952380953
10.5  3.5  0.5012380952380953
11.5  3.5  0.5012380952380953
11.5  2.5  0.5012380952380953
10.5  3.5  0.6271428571428571
10.5  4.5  0.6271428571428571
11.5  4.5  0.6271428571428571
11.5  3.5  0.6271428571428571
10.5  4.5  0.7464761904761904
10.5  5.5  0.7464761904761904
11.5  5.5  0.7464761904761904
11.5  4.5  0.7464761904761904
11.5  -0.5  0.3853333333333333
11.5  0.5  0.3853333333333333
12.5  0.5  0.3853333333333333
12.5  -0.5  0.3853333333333333
11.5  0.5  0.46086666666666676
11.5  1.5  0.46086666666666676
12.5  1.5  0.46086666666666676
12.5  0.5  0.46086666666666676
11.5  1.5  0.5183333333333333
11.5  2.5  0.5183333333333333
12.5  2.5  0.5183333333333333
12.5  1.5  0.5183333333333333
11.5  2.5  0.559
11.5  3.5  0.559
12.5  3.5  0.559
12.5  2.5  0.559
11.5  3.5  0.6267333333333334
11.5  4.5  0.6267333333333334
12.5  4.5  0.6267333333333334
12.5  3.5  0.6267333333333334
11.5  4.5  0.7556
11.5  5.5  0.7556
12.5  5.5  0.7556
12.5  4.5  0.7556


==> Unified Contact Simulation and Collision Detection(2)/trash/data_100_5/iterations_single_level.dat <==
-0.5  -0.5  8.21
-0.5  0.5  8.21
0.5  0.5  8.21
0.5  -0.5  8.21
-0.5  0.5  8.713999999999999
-0.5  1.5  8.713999999999999
0.5  1.5  8.713999999999999
0.5  0.5  8.713999999999999
-0.5  1.5  9.332666666666666
-0.5  2.5  9.332666666666666
0.5  2.5  9.332666666666666
0.5  1.5  9.332666666666666
-0.5  2.5  10.020666666666665
-0.5  3.5  10.020666666666665
0.5  3.5  10.020666666666665
0.5  2.5  10.020666666666665
-0.5  3.5  11.537333333333331
-0.5  4.5  11.537333333333331
0.5  4.5  11.537333333333331
0.5  3.5  11.537333333333331
-0.5  4.5  13.942000000000002
-0.5  5.5  13.942000000000002
0.5  5.5  13.942000000000002
0.5  4.5  13.942000000000002
0.5  -0.5  8.404333333333334
0.5  0.5  8.404333333333334
1.5  0.5  8.404333333333334
1.5  -0.5  8.404333333333334
0.5  0.5  9.158000000000001
0.5  1.5  9.158000000000001
1.5  1.5  9.158000000000001
1.5  0.5  9.158000000000001
0.5  1.5  9.547666666666666
0.5  2.5  9.547666666666666
1.5  2.5  9.547666666666666
1.5  1.5  9.547666666666666
0.5  2.5  10.38
0.5  3.5  10.38
1.5  3.5  10.38
1.5  2.5  10.38
0.5  3.5  11.920666666666666
0.5  4.5  11.920666666666666
1.5  4.5  11.920666666666666
1.5  3.5  11.920666666666666
0.5  4.5  14.139666666666667
0.5  5.5  14.139666666666667
1.5  5.5  14.139666666666667
1.5  4.5  14.139666666666667
1.5  -0.5  8.568888888888889
1.5  0.5  8.568888888888889
2.5  0.5  8.568888888888889
2.5  -0.5  8.568888888888889
1.5  0.5  9.397555555555556
1.5  1.5  9.397555555555556
2.5  1.5  9.397555555555556
2.5  0.5  9.397555555555556
1.5  1.5  9.822000000000001
1.5  2.5  9.822000000000001
2.5  2.5  9.822000000000001
2.5  1.5  9.822000000000001
1.5  2.5  10.77977777777778
1.5  3.5  10.77977777777778
2.5  3.5  10.77977777777778
2.5  2.5  10.77977777777778
1.5  3.5  12.19488888888889
1.5  4.5  12.19488888888889
2.5  4.5  12.19488888888889
2.5  3.5  12.19488888888889
1.5  4.5  14.626444444444447
1.5  5.5  14.626444444444447
2.5  5.5  14.626444444444447
2.5  4.5  14.626444444444447
2.5  -0.5  8.7228
2.5  0.5  8.7228
3.5  0.5  8.7228
3.5  -0.5  8.7228
2.5  0.5  9.553200000000002
2.5  1.5  9.553200000000002
3.5  1.5  9.553200000000002
3.5  0.5  9.553200000000002
2.5  1.5  10.081733333333332
2.5  2.5  10.081733333333332
3.5  2.5  10.081733333333332
3.5  1.5  10.081733333333332
2.5  2.5  10.9736
2.5  3.5  10.9736
3.5  3.5  10.9736
3.5  2.5  10.9736
2.5  3.5  12.436666666666667
2.5  4.5  12.436666666666667
3.5  4.5  12.436666666666667
3.5  3.5  12.436666666666667
2.5  4.5  14.902666666666667
2.5  5.5  14.902666666666667
3.5  5.5  14.902666666666667
3.5  4.5  14.902666666666667
3.5  -0.5  8.776095238095238
3.5  0.5  8.776095238095238
4.5  0.5  8.776095238095238
4.5  -0.5  8.776095238095238
3.5  0.5  9.628380952380953
3.5  1.5  9.628380952380953
4.5  1.5  9.628380952380953
4.5  0.5  9.628380952380953
3.5  1.5  10.308190476190477
3.5  2.5  10.308190476190477
4.5  2.5  10.308190476190477
4.5  1.5  10.308190476190477
3.5  2.5  11.278666666666666
3.5  3.5  11.278666666666666
4.5  3.5  11.278666666666666
4.5  2.5  11.278666666666666
3.5  3.5  12.823142857142859
3.5  4.5  12.823142857142859
4.5  4.5  12.823142857142859
4.5  3.5  12.823142857142859
3.5  4.5  15.085047619047621
3.5  5.5  15.085047619047621
4.5  5.5  15.085047619047621
4.5  4.5  15.085047619047621
4.5  -0.5  8.893933333333333
4.5  0.5  8.893933333333333
5.5  0.5  8.893933333333333
5.5  -0.5  8.893933333333333
4.5  0.5  9.9244
4.5  1.5  9.9244
5.5  1.5  9.9244
5.5  0.5  9.9244
4.5  1.5  10.549
4.5  2.5  10.549
5.5  2.5  10.549
5.5  1.5  10.549
4.5  2.5  11.809933333333332
4.5  3.5  11.809933333333332
5.5  3.5  11.809933333333332
5.5  2.5  11.809933333333332
4.5  3.5  13.181133333333332
4.5  4.5  13.181133333333332
5.5  4.5  13.181133333333332
5.5  3.5  13.181133333333332
4.5  4.5  15.560799999999999
4.5  5.5  15.560799999999999
5.5  5.5  15.560799999999999
5.5  4.5  15.560799999999999


==> Unified Contact Simulation and Collision Detection(2)/trash/data_100_5/violation_rate_bilevel.dat <==
6.5  -0.5  0.009792894429731936
6.5  0.5  0.009792894429731936
7.5  0.5  0.009792894429731936
7.5  -0.5  0.009792894429731936
6.5  0.5  0.009781924646817413
6.5  1.5  0.009781924646817413
7.5  1.5  0.009781924646817413
7.5  0.5  0.009781924646817413
6.5  1.5  0.007089024040252978
6.5  2.5  0.007089024040252978
7.5  2.5  0.007089024040252978
7.5  1.5  0.007089024040252978
6.5  2.5  0.010138920130327068
6.5  3.5  0.010138920130327068
7.5  3.5  0.010138920130327068
7.5  2.5  0.010138920130327068
6.5  3.5  0.009417145361572076
6.5  4.5  0.009417145361572076
7.5  4.5  0.009417145361572076
7.5  3.5  0.009417145361572076
6.5  4.5  0.009570049767047116
6.5  5.5  0.009570049767047116
7.5  5.5  0.009570049767047116
7.5  4.5  0.009570049767047116
7.5  -0.5  0.00261357661774689
7.5  0.5  0.00261357661774689
8.5  0.5  0.00261357661774689
8.5  -0.5  0.00261357661774689
7.5  0.5  0.002159461456664131
7.5  1.5  0.002159461456664131
8.5  1.5  0.002159461456664131
8.5  0.5  0.002159461456664131
7.5  1.5  0.0024080615023995013
7.5  2.5  0.0024080615023995013
8.5  2.5  0.0024080615023995013
8.5  1.5  0.0024080615023995013
7.5  2.5  0.003072228839760974
7.5  3.5  0.003072228839760974
8.5  3.5  0.003072228839760974
8.5  2.5  0.003072228839760974
7.5  3.5  0.002623299861526852
7.5  4.5  0.002623299861526852
8.5  4.5  0.002623299861526852
8.5  3.5  0.002623299861526852
7.5  4.5  0.001953803411763464
7.5  5.5  0.001953803411763464
8.5  5.5  0.001953803411763464
8.5  4.5  0.001953803411763464
8.5  -0.5  0.0005220013123844991
8.5  0.5  0.0005220013123844991
9.5  0.5  0.0005220013123844991
9.5  -0.5  0.0005220013123844991
8.5  0.5  0.0008957072547766754
8.5  1.5  0.0008957072547766754
9.5  1.5  0.0008957072547766754
9.5  0.5  0.0008957072547766754
8.5  1.5  0.0008965786164837509
8.5  2.5  0.0008965786164837509
9.5  2.5  0.0008965786164837509
9.5  1.5  0.0008965786164837509
8.5  2.5  0.0007736589323198583
8.5  3.5  0.0007736589323198583
9.5  3.5  0.0007736589323198583
9.5  2.5  0.0007736589323198583
8.5  3.5  0.0007288486581586895
8.5  4.5  0.0007288486581586895
9.5  4.5  0.0007288486581586895
9.5  3.5  0.0007288486581586895
8.5  4.5  0.0007535513299395735
8.5  5.5  0.0007535513299395735
9.5  5.5  0.0007535513299395735
9.5  4.5  0.0007535513299395735
9.5  -0.5  6.986800825029116e-5
9.5  0.5  6.986800825029116e-5
10.5  0.5  6.986800825029116e-5
10.5  -0.5  6.986800825029116e-5
9.5  0.5  0.00041241411984570877
9.5  1.5  0.00041241411984570877
10.5  1.5  0.00041241411984570877
10.5  0.5  0.00041241411984570877
9.5  1.5  0.0002949707831661874
9.5  2.5  0.0002949707831661874
10.5  2.5  0.0002949707831661874
10.5  1.5  0.0002949707831661874
9.5  2.5  0.00027843567481651734
9.5  3.5  0.00027843567481651734
10.5  3.5  0.00027843567481651734
10.5  2.5  0.00027843567481651734
9.5  3.5  1.1308528809483853e-7
9.5  4.5  1.1308528809483853e-7
10.5  4.5  1.1308528809483853e-7
10.5  3.5  1.1308528809483853e-7
9.5  4.5  1.1758843766473959e-7
9.5  5.5  1.1758843766473959e-7
10.5  5.5  1.1758843766473959e-7
10.5  4.5  1.1758843766473959e-7
10.5  -0.5  0.0
10.5  0.5  0.0
11.5  0.5  0.0
11.5  -0.5  0.0
10.5  0.5  7.095557310847989e-5
10.5  1.5  7.095557310847989e-5
11.5  1.5  7.095557310847989e-5
11.5  0.5  7.095557310847989e-5
10.5  1.5  0.00013945110941964155
10.5  2.5  0.00013945110941964155
11.5  2.5  0.00013945110941964155
11.5  1.5  0.00013945110941964155
10.5  2.5  5.4865640188530576e-5
10.5  3.5  5.4865640188530576e-5
11.5  3.5  5.4865640188530576e-5
11.5  2.5  5.4865640188530576e-5
10.5  3.5  4.8558914016758606e-5
10.5  4.5  4.8558914016758606e-5
11.5  4.5  4.8558914016758606e-5
11.5  3.5  4.8558914016758606e-5
10.5  4.5  8.556260799407078e-5
10.5  5.5  8.556260799407078e-5
11.5  5.5  8.556260799407078e-5
11.5  4.5  8.556260799407078e-5
11.5  -0.5  0.0
11.5  0.5  0.0
12.5  0.5  0.0
12.5  -0.5  0.0
11.5  0.5  9.741493446460137e-6
11.5  1.5  9.741493446460137e-6
12.5  1.5  9.741493446460137e-6
12.5  0.5  9.741493446460137e-6
11.5  1.5  0.0
11.5  2.5  0.0
12.5  2.5  0.0
12.5  1.5  0.0
11.5  2.5  3.948826850864062e-5
11.5  3.5  3.948826850864062e-5
12.5  3.5  3.948826850864062e-5
12.5  2.5  3.948826850864062e-5
11.5  3.5  1.6662591616811718e-7
11.5  4.5  1.6662591616811718e-7
12.5  4.5  1.6662591616811718e-7
12.5  3.5  1.6662591616811718e-7
11.5  4.5  1.8719810338740927e-7
11.5  5.5  1.8719810338740927e-7
12.5  5.5  1.8719810338740927e-7
12.5  4.5  1.8719810338740927e-7


==> Unified Contact Simulation and Collision Detection(2)/trash/data_100_5/violation_rate_single_level.dat <==
-0.5  -0.5  0.0018315073184561924
-0.5  0.5  0.0018315073184561924
0.5  0.5  0.0018315073184561924
0.5  -0.5  0.0018315073184561924
-0.5  0.5  0.0003398938939276841
-0.5  1.5  0.0003398938939276841
0.5  1.5  0.0003398938939276841
0.5  0.5  0.0003398938939276841
-0.5  1.5  0.0
-0.5  2.5  0.0
0.5  2.5  0.0
0.5  1.5  0.0
-0.5  2.5  0.0
-0.5  3.5  0.0
0.5  3.5  0.0
0.5  2.5  0.0
-0.5  3.5  0.0
-0.5  4.5  0.0
0.5  4.5  0.0
0.5  3.5  0.0
-0.5  4.5  0.0
-0.5  5.5  0.0
0.5  5.5  0.0
0.5  4.5  0.0
0.5  -0.5  0.001792262156852249
0.5  0.5  0.001792262156852249
1.5  0.5  0.001792262156852249
1.5  -0.5  0.001792262156852249
0.5  0.5  0.0003313314222850572
0.5  1.5  0.0003313314222850572
1.5  1.5  0.0003313314222850572
1.5  0.5  0.0003313314222850572
0.5  1.5  0.0
0.5  2.5  0.0
1.5  2.5  0.0
1.5  1.5  0.0
0.5  2.5  0.0
0.5  3.5  0.0
1.5  3.5  0.0
1.5  2.5  0.0
0.5  3.5  0.0
0.5  4.5  0.0
1.5  4.5  0.0
1.5  3.5  0.0
0.5  4.5  0.0
0.5  5.5  0.0
1.5  5.5  0.0
1.5  4.5  0.0
1.5  -0.5  0.001750230530564466
1.5  0.5  0.001750230530564466
2.5  0.5  0.001750230530564466
2.5  -0.5  0.001750230530564466
1.5  0.5  0.0003203590227355624
1.5  1.5  0.0003203590227355624
2.5  1.5  0.0003203590227355624
2.5  0.5  0.0003203590227355624
1.5  1.5  0.0
1.5  2.5  0.0
2.5  2.5  0.0
2.5  1.5  0.0
1.5  2.5  0.0
1.5  3.5  0.0
2.5  3.5  0.0
2.5  2.5  0.0
1.5  3.5  0.0
1.5  4.5  0.0
2.5  4.5  0.0
2.5  3.5  0.0
1.5  4.5  0.0
1.5  5.5  0.0
2.5  5.5  0.0
2.5  4.5  0.0
2.5  -0.5  0.00172005560952036
2.5  0.5  0.00172005560952036
3.5  0.5  0.00172005560952036
3.5  -0.5  0.00172005560952036
2.5  0.5  0.000317875484754121
2.5  1.5  0.000317875484754121
3.5  1.5  0.000317875484754121
3.5  0.5  0.000317875484754121
2.5  1.5  0.0
2.5  2.5  0.0
3.5  2.5  0.0
3.5  1.5  0.0
2.5  2.5  0.0
2.5  3.5  0.0
3.5  3.5  0.0
3.5  2.5  0.0
2.5  3.5  0.0
2.5  4.5  0.0
3.5  4.5  0.0
3.5  3.5  0.0
2.5  4.5  0.0
2.5  5.5  0.0
3.5  5.5  0.0
3.5  4.5  0.0
3.5  -0.5  0.0016735208545322344
3.5  0.5  0.0016735208545322344
4.5  0.5  0.0016735208545322344
4.5  -0.5  0.0016735208545322344
3.5  0.5  0.0003020156086409886
3.5  1.5  0.0003020156086409886
4.5  1.5  0.0003020156086409886
4.5  0.5  0.0003020156086409886
3.5  1.5  0.0
3.5  2.5  0.0
4.5  2.5  0.0
4.5  1.5  0.0
3.5  2.5  0.0
3.5  3.5  0.0
4.5  3.5  0.0
4.5  2.5  0.0
3.5  3.5  0.0
3.5  4.5  0.0
4.5  4.5  0.0
4.5  3.5  0.0
3.5  4.5  0.0
3.5  5.5  0.0
4.5  5.5  0.0
4.5  4.5  0.0
4.5  -0.5  0.001645656666777473
4.5  0.5  0.001645656666777473
5.5  0.5  0.001645656666777473
5.5  -0.5  0.001645656666777473
4.5  0.5  0.00030171952788436875
4.5  1.5  0.00030171952788436875
5.5  1.5  0.00030171952788436875
5.5  0.5  0.00030171952788436875
4.5  1.5  0.0
4.5  2.5  0.0
5.5  2.5  0.0
5.5  1.5  0.0
4.5  2.5  0.0
4.5  3.5  0.0
5.5  3.5  0.0
5.5  2.5  0.0
4.5  3.5  0.0
4.5  4.5  0.0
5.5  4.5  0.0
5.5  3.5  0.0
4.5  4.5  0.0
4.5  5.5  0.0
5.5  5.5  0.0
5.5  4.5  0.0


==> Unified Contact Simulation and Collision Detection(2)/trash/data_5_5/error_rate_bilevel.dat <==
6.5  -0.5  0.0
6.5  0.5  0.0
7.5  0.5  0.0
7.5  -0.5  0.0
6.5  0.5  0.0
6.5  1.5  0.0
7.5  1.5  0.0
7.5  0.5  0.0
6.5  1.5  0.0
6.5  2.5  0.0
7.5  2.5  0.0
7.5  1.5  0.0
6.5  2.5  0.0
6.5  3.5  0.0
7.5  3.5  0.0
7.5  2.5  0.0
6.5  3.5  0.0
6.5  4.5  0.0
7.5  4.5  0.0
7.5  3.5  0.0
6.5  4.5  0.0
6.5  5.5  0.0
7.5  5.5  0.0
7.5  4.5  0.0
7.5  -0.5  0.0
7.5  0.5  0.0
8.5  0.5  0.0
8.5  -0.5  0.0
7.5  0.5  0.0
7.5  1.5  0.0
8.5  1.5  0.0
8.5  0.5  0.0
7.5  1.5  0.0
7.5  2.5  0.0
8.5  2.5  0.0
8.5  1.5  0.0
7.5  2.5  0.0
7.5  3.5  0.0
8.5  3.5  0.0
8.5  2.5  0.0
7.5  3.5  0.0
7.5  4.5  0.0
8.5  4.5  0.0
8.5  3.5  0.0
7.5  4.5  0.0
7.5  5.5  0.0
8.5  5.5  0.0
8.5  4.5  0.0
8.5  -0.5  0.0
8.5  0.5  0.0
9.5  0.5  0.0
9.5  -0.5  0.0
8.5  0.5  0.0
8.5  1.5  0.0
9.5  1.5  0.0
9.5  0.5  0.0
8.5  1.5  0.0
8.5  2.5  0.0
9.5  2.5  0.0
9.5  1.5  0.0
8.5  2.5  0.0
8.5  3.5  0.0
9.5  3.5  0.0
9.5  2.5  0.0
8.5  3.5  0.0
8.5  4.5  0.0
9.5  4.5  0.0
9.5  3.5  0.0
8.5  4.5  0.0
8.5  5.5  0.0
9.5  5.5  0.0
9.5  4.5  0.0
9.5  -0.5  0.0
9.5  0.5  0.0
10.5  0.5  0.0
10.5  -0.5  0.0
9.5  0.5  0.0
9.5  1.5  0.0
10.5  1.5  0.0
10.5  0.5  0.0
9.5  1.5  0.0
9.5  2.5  0.0
10.5  2.5  0.0
10.5  1.5  0.0
9.5  2.5  0.0
9.5  3.5  0.0
10.5  3.5  0.0
10.5  2.5  0.0
9.5  3.5  0.0
9.5  4.5  0.0
10.5  4.5  0.0
10.5  3.5  0.0
9.5  4.5  0.0
9.5  5.5  0.0
10.5  5.5  0.0
10.5  4.5  0.0
10.5  -0.5  0.0
10.5  0.5  0.0
11.5  0.5  0.0
11.5  -0.5  0.0
10.5  0.5  0.0
10.5  1.5  0.0
11.5  1.5  0.0
11.5  0.5  0.0
10.5  1.5  0.0
10.5  2.5  0.0
11.5  2.5  0.0
11.5  1.5  0.0
10.5  2.5  0.0
10.5  3.5  0.0
11.5  3.5  0.0
11.5  2.5  0.0
10.5  3.5  0.0
10.5  4.5  0.0
11.5  4.5  0.0
11.5  3.5  0.0
10.5  4.5  0.0
10.5  5.5  0.0
11.5  5.5  0.0
11.5  4.5  0.0
11.5  -0.5  0.0
11.5  0.5  0.0
12.5  0.5  0.0
12.5  -0.5  0.0
11.5  0.5  0.0
11.5  1.5  0.0
12.5  1.5  0.0
12.5  0.5  0.0
11.5  1.5  0.0
11.5  2.5  0.0
12.5  2.5  0.0
12.5  1.5  0.0
11.5  2.5  0.0
11.5  3.5  0.0
12.5  3.5  0.0
12.5  2.5  0.0
11.5  3.5  0.0
11.5  4.5  0.0
12.5  4.5  0.0
12.5  3.5  0.0
11.5  4.5  0.0
11.5  5.5  0.0
12.5  5.5  0.0
12.5  4.5  0.0


==> Unified Contact Simulation and Collision Detection(2)/trash/data_5_5/error_rate_single_level.dat <==
-0.5  -0.5  0.0
-0.5  0.5  0.0
0.5  0.5  0.0
0.5  -0.5  0.0
-0.5  0.5  0.0
-0.5  1.5  0.0
0.5  1.5  0.0
0.5  0.5  0.0
-0.5  1.5  0.0
-0.5  2.5  0.0
0.5  2.5  0.0
0.5  1.5  0.0
-0.5  2.5  0.0
-0.5  3.5  0.0
0.5  3.5  0.0
0.5  2.5  0.0
-0.5  3.5  0.0
-0.5  4.5  0.0
0.5  4.5  0.0
0.5  3.5  0.0
-0.5  4.5  0.0
-0.5  5.5  0.0
0.5  5.5  0.0
0.5  4.5  0.0
0.5  -0.5  0.0
0.5  0.5  0.0
1.5  0.5  0.0
1.5  -0.5  0.0
0.5  0.5  0.0
0.5  1.5  0.0
1.5  1.5  0.0
1.5  0.5  0.0
0.5  1.5  0.0
0.5  2.5  0.0
1.5  2.5  0.0
1.5  1.5  0.0
0.5  2.5  0.0
0.5  3.5  0.0
1.5  3.5  0.0
1.5  2.5  0.0
0.5  3.5  0.0
0.5  4.5  0.0
1.5  4.5  0.0
1.5  3.5  0.0
0.5  4.5  0.0
0.5  5.5  0.0
1.5  5.5  0.0
1.5  4.5  0.0
1.5  -0.5  0.0
1.5  0.5  0.0
2.5  0.5  0.0
2.5  -0.5  0.0
1.5  0.5  0.0
1.5  1.5  0.0
2.5  1.5  0.0
2.5  0.5  0.0
1.5  1.5  0.0
1.5  2.5  0.0
2.5  2.5  0.0
2.5  1.5  0.0
1.5  2.5  0.0
1.5  3.5  0.0
2.5  3.5  0.0
2.5  2.5  0.0
1.5  3.5  0.0
1.5  4.5  0.0
2.5  4.5  0.0
2.5  3.5  0.0
1.5  4.5  0.0
1.5  5.5  0.0
2.5  5.5  0.0
2.5  4.5  0.0
2.5  -0.5  0.0
2.5  0.5  0.0
3.5  0.5  0.0
3.5  -0.5  0.0
2.5  0.5  0.0
2.5  1.5  0.0
3.5  1.5  0.0
3.5  0.5  0.0
2.5  1.5  0.0
2.5  2.5  0.0
3.5  2.5  0.0
3.5  1.5  0.0
2.5  2.5  0.0
2.5  3.5  0.0
3.5  3.5  0.0
3.5  2.5  0.0
2.5  3.5  0.0
2.5  4.5  0.0
3.5  4.5  0.0
3.5  3.5  0.0
2.5  4.5  0.0
2.5  5.5  0.0
3.5  5.5  0.0
3.5  4.5  0.0
3.5  -0.5  0.0
3.5  0.5  0.0
4.5  0.5  0.0
4.5  -0.5  0.0
3.5  0.5  0.0
3.5  1.5  0.0
4.5  1.5  0.0
4.5  0.5  0.0
3.5  1.5  0.0
3.5  2.5  0.0
4.5  2.5  0.0
4.5  1.5  0.0
3.5  2.5  0.0
3.5  3.5  0.0
4.5  3.5  0.0
4.5  2.5  0.0
3.5  3.5  0.0
3.5  4.5  0.0
4.5  4.5  0.0
4.5  3.5  0.0
3.5  4.5  0.0
3.5  5.5  0.0
4.5  5.5  0.0
4.5  4.5  0.0
4.5  -0.5  0.0
4.5  0.5  0.0
5.5  0.5  0.0
5.5  -0.5  0.0
4.5  0.5  0.0
4.5  1.5  0.0
5.5  1.5  0.0
5.5  0.5  0.0
4.5  1.5  0.0
4.5  2.5  0.0
5.5  2.5  0.0
5.5  1.5  0.0
4.5  2.5  0.0
4.5  3.5  0.0
5.5  3.5  0.0
5.5  2.5  0.0
4.5  3.5  0.0
4.5  4.5  0.0
5.5  4.5  0.0
5.5  3.5  0.0
4.5  4.5  0.0
4.5  5.5  0.0
5.5  5.5  0.0
5.5  4.5  0.0


==> Unified Contact Simulation and Collision Detection(2)/trash/data_5_5/failure_rate_bilevel.dat <==
6.5  -0.5  0.8
6.5  0.5  0.8
7.5  0.5  0.8
7.5  -0.5  0.8
6.5  0.5  0.8
6.5  1.5  0.8
7.5  1.5  0.8
7.5  0.5  0.8
6.5  1.5  0.8
6.5  2.5  0.8
7.5  2.5  0.8
7.5  1.5  0.8
6.5  2.5  0.8
6.5  3.5  0.8
7.5  3.5  0.8
7.5  2.5  0.8
6.5  3.5  0.6
6.5  4.5  0.6
7.5  4.5  0.6
7.5  3.5  0.6
6.5  4.5  0.8
6.5  5.5  0.8
7.5  5.5  0.8
7.5  4.5  0.8
7.5  -0.5  0.6
7.5  0.5  0.6
8.5  0.5  0.6
8.5  -0.5  0.6
7.5  0.5  0.6
7.5  1.5  0.6
8.5  1.5  0.6
8.5  0.5  0.6
7.5  1.5  0.6
7.5  2.5  0.6
8.5  2.5  0.6
8.5  1.5  0.6
7.5  2.5  0.4
7.5  3.5  0.4
8.5  3.5  0.4
8.5  2.5  0.4
7.5  3.5  0.6
7.5  4.5  0.6
8.5  4.5  0.6
8.5  3.5  0.6
7.5  4.5  0.6
7.5  5.5  0.6
8.5  5.5  0.6
8.5  4.5  0.6
8.5  -0.5  0.6
8.5  0.5  0.6
9.5  0.5  0.6
9.5  -0.5  0.6
8.5  0.5  0.6
8.5  1.5  0.6
9.5  1.5  0.6
9.5  0.5  0.6
8.5  1.5  0.4
8.5  2.5  0.4
9.5  2.5  0.4
9.5  1.5  0.4
8.5  2.5  0.6
8.5  3.5  0.6
9.5  3.5  0.6
9.5  2.5  0.6
8.5  3.5  0.4
8.5  4.5  0.4
9.5  4.5  0.4
9.5  3.5  0.4
8.5  4.5  0.4
8.5  5.5  0.4
9.5  5.5  0.4
9.5  4.5  0.4
9.5  -0.5  0.6
9.5  0.5  0.6
10.5  0.5  0.6
10.5  -0.5  0.6
9.5  0.5  0.2
9.5  1.5  0.2
10.5  1.5  0.2
10.5  0.5  0.2
9.5  1.5  0.4
9.5  2.5  0.4
10.5  2.5  0.4
10.5  1.5  0.4
9.5  2.5  0.4
9.5  3.5  0.4
10.5  3.5  0.4
10.5  2.5  0.4
9.5  3.5  0.2
9.5  4.5  0.2
10.5  4.5  0.2
10.5  3.5  0.2
9.5  4.5  0.2
9.5  5.5  0.2
10.5  5.5  0.2
10.5  4.5  0.2
10.5  -0.5  0.4
10.5  0.5  0.4
11.5  0.5  0.4
11.5  -0.5  0.4
10.5  0.5  0.6
10.5  1.5  0.6
11.5  1.5  0.6
11.5  0.5  0.6
10.5  1.5  0.4
10.5  2.5  0.4
11.5  2.5  0.4
11.5  1.5  0.4
10.5  2.5  0.2
10.5  3.5  0.2
11.5  3.5  0.2
11.5  2.5  0.2
10.5  3.5  0.2
10.5  4.5  0.2
11.5  4.5  0.2
11.5  3.5  0.2
10.5  4.5  0.4
10.5  5.5  0.4
11.5  5.5  0.4
11.5  4.5  0.4
11.5  -0.5  0.6
11.5  0.5  0.6
12.5  0.5  0.6
12.5  -0.5  0.6
11.5  0.5  0.4
11.5  1.5  0.4
12.5  1.5  0.4
12.5  0.5  0.4
11.5  1.5  0.2
11.5  2.5  0.2
12.5  2.5  0.2
12.5  1.5  0.2
11.5  2.5  0.6
11.5  3.5  0.6
12.5  3.5  0.6
12.5  2.5  0.6
11.5  3.5  0.6
11.5  4.5  0.6
12.5  4.5  0.6
12.5  3.5  0.6
11.5  4.5  0.6
11.5  5.5  0.6
12.5  5.5  0.6
12.5  4.5  0.6


==> Unified Contact Simulation and Collision Detection(2)/trash/data_5_5/failure_rate_single_level.dat <==
-0.5  -0.5  0.0
-0.5  0.5  0.0
0.5  0.5  0.0
0.5  -0.5  0.0
-0.5  0.5  0.0
-0.5  1.5  0.0
0.5  1.5  0.0
0.5  0.5  0.0
-0.5  1.5  0.0
-0.5  2.5  0.0
0.5  2.5  0.0
0.5  1.5  0.0
-0.5  2.5  0.0
-0.5  3.5  0.0
0.5  3.5  0.0
0.5  2.5  0.0
-0.5  3.5  0.0
-0.5  4.5  0.0
0.5  4.5  0.0
0.5  3.5  0.0
-0.5  4.5  0.0
-0.5  5.5  0.0
0.5  5.5  0.0
0.5  4.5  0.0
0.5  -0.5  0.0
0.5  0.5  0.0
1.5  0.5  0.0
1.5  -0.5  0.0
0.5  0.5  0.0
0.5  1.5  0.0
1.5  1.5  0.0
1.5  0.5  0.0
0.5  1.5  0.0
0.5  2.5  0.0
1.5  2.5  0.0
1.5  1.5  0.0
0.5  2.5  0.0
0.5  3.5  0.0
1.5  3.5  0.0
1.5  2.5  0.0
0.5  3.5  0.0
0.5  4.5  0.0
1.5  4.5  0.0
1.5  3.5  0.0
0.5  4.5  0.0
0.5  5.5  0.0
1.5  5.5  0.0
1.5  4.5  0.0
1.5  -0.5  0.0
1.5  0.5  0.0
2.5  0.5  0.0
2.5  -0.5  0.0
1.5  0.5  0.0
1.5  1.5  0.0
2.5  1.5  0.0
2.5  0.5  0.0
1.5  1.5  0.0
1.5  2.5  0.0
2.5  2.5  0.0
2.5  1.5  0.0
1.5  2.5  0.0
1.5  3.5  0.0
2.5  3.5  0.0
2.5  2.5  0.0
1.5  3.5  0.0
1.5  4.5  0.0
2.5  4.5  0.0
2.5  3.5  0.0
1.5  4.5  0.0
1.5  5.5  0.0
2.5  5.5  0.0
2.5  4.5  0.0
2.5  -0.5  0.0
2.5  0.5  0.0
3.5  0.5  0.0
3.5  -0.5  0.0
2.5  0.5  0.0
2.5  1.5  0.0
3.5  1.5  0.0
3.5  0.5  0.0
2.5  1.5  0.0
2.5  2.5  0.0
3.5  2.5  0.0
3.5  1.5  0.0
2.5  2.5  0.0
2.5  3.5  0.0
3.5  3.5  0.0
3.5  2.5  0.0
2.5  3.5  0.0
2.5  4.5  0.0
3.5  4.5  0.0
3.5  3.5  0.0
2.5  4.5  0.0
2.5  5.5  0.0
3.5  5.5  0.0
3.5  4.5  0.0
3.5  -0.5  0.0
3.5  0.5  0.0
4.5  0.5  0.0
4.5  -0.5  0.0
3.5  0.5  0.0
3.5  1.5  0.0
4.5  1.5  0.0
4.5  0.5  0.0
3.5  1.5  0.0
3.5  2.5  0.0
4.5  2.5  0.0
4.5  1.5  0.0
3.5  2.5  0.0
3.5  3.5  0.0
4.5  3.5  0.0
4.5  2.5  0.0
3.5  3.5  0.0
3.5  4.5  0.0
4.5  4.5  0.0
4.5  3.5  0.0
3.5  4.5  0.0
3.5  5.5  0.0
4.5  5.5  0.0
4.5  4.5  0.0
4.5  -0.5  0.0
4.5  0.5  0.0
5.5  0.5  0.0
5.5  -0.5  0.0
4.5  0.5  0.0
4.5  1.5  0.0
5.5  1.5  0.0
5.5  0.5  0.0
4.5  1.5  0.0
4.5  2.5  0.0
5.5  2.5  0.0
5.5  1.5  0.0
4.5  2.5  0.0
4.5  3.5  0.0
5.5  3.5  0.0
5.5  2.5  0.0
4.5  3.5  0.0
4.5  4.5  0.0
5.5  4.5  0.0
5.5  3.5  0.0
4.5  4.5  0.0
4.5  5.5  0.0
5.5  5.5  0.0
5.5  4.5  0.0


==> Unified Contact Simulation and Collision Detection(2)/trash/data_5_5/iterations_bilevel.dat <==
6.5  -0.5  14.706666666666667
6.5  0.5  14.706666666666667
7.5  0.5  14.706666666666667
7.5  -0.5  14.706666666666667
6.5  0.5  14.6
6.5  1.5  14.6
7.5  1.5  14.6
7.5  0.5  14.6
6.5  1.5  15.54666666666667
6.5  2.5  15.54666666666667
7.5  2.5  15.54666666666667
7.5  1.5  15.54666666666667
6.5  2.5  15.520000000000001
6.5  3.5  15.520000000000001
7.5  3.5  15.520000000000001
7.5  2.5  15.520000000000001
6.5  3.5  15.24
6.5  4.5  15.24
7.5  4.5  15.24
7.5  3.5  15.24
6.5  4.5  17.906666666666666
6.5  5.5  17.906666666666666
7.5  5.5  17.906666666666666
7.5  4.5  17.906666666666666
7.5  -0.5  10.533333333333335
7.5  0.5  10.533333333333335
8.5  0.5  10.533333333333335
8.5  -0.5  10.533333333333335
7.5  0.5  11.1
7.5  1.5  11.1
8.5  1.5  11.1
8.5  0.5  11.1
7.5  1.5  11.353333333333333
7.5  2.5  11.353333333333333
8.5  2.5  11.353333333333333
8.5  1.5  11.353333333333333
7.5  2.5  11.180000000000001
7.5  3.5  11.180000000000001
8.5  3.5  11.180000000000001
8.5  2.5  11.180000000000001
7.5  3.5  13.5
7.5  4.5  13.5
8.5  4.5  13.5
8.5  3.5  13.5
7.5  4.5  15.09333333333333
7.5  5.5  15.09333333333333
8.5  5.5  15.09333333333333
8.5  4.5  15.09333333333333
8.5  -0.5  10.137777777777778
8.5  0.5  10.137777777777778
9.5  0.5  10.137777777777778
9.5  -0.5  10.137777777777778
8.5  0.5  9.933333333333334
8.5  1.5  9.933333333333334
9.5  1.5  9.933333333333334
9.5  0.5  9.933333333333334
8.5  1.5  9.924444444444445
8.5  2.5  9.924444444444445
9.5  2.5  9.924444444444445
9.5  1.5  9.924444444444445
8.5  2.5  11.177777777777777
8.5  3.5  11.177777777777777
9.5  3.5  11.177777777777777
9.5  2.5  11.177777777777777
8.5  3.5  12.613333333333333
8.5  4.5  12.613333333333333
9.5  4.5  12.613333333333333
9.5  3.5  12.613333333333333
8.5  4.5  14.675555555555556
8.5  5.5  14.675555555555556
9.5  5.5  14.675555555555556
9.5  4.5  14.675555555555556
9.5  -0.5  9.048
9.5  0.5  9.048
10.5  0.5  9.048
10.5  -0.5  9.048
9.5  0.5  9.848
9.5  1.5  9.848
10.5  1.5  9.848
10.5  0.5  9.848
9.5  1.5  10.416
9.5  2.5  10.416
10.5  2.5  10.416
10.5  1.5  10.416
9.5  2.5  11.032
9.5  3.5  11.032
10.5  3.5  11.032
10.5  2.5  11.032
9.5  3.5  12.458666666666668
9.5  4.5  12.458666666666668
10.5  4.5  12.458666666666668
10.5  3.5  12.458666666666668
9.5  4.5  14.768
9.5  5.5  14.768
10.5  5.5  14.768
10.5  4.5  14.768
10.5  -0.5  8.040000000000001
10.5  0.5  8.040000000000001
11.5  0.5  8.040000000000001
11.5  -0.5  8.040000000000001
10.5  0.5  9.874285714285715
10.5  1.5  9.874285714285715
11.5  1.5  9.874285714285715
11.5  0.5  9.874285714285715
10.5  1.5  10.485714285714286
10.5  2.5  10.485714285714286
11.5  2.5  10.485714285714286
11.5  1.5  10.485714285714286
10.5  2.5  10.024761904761906
10.5  3.5  10.024761904761906
11.5  3.5  10.024761904761906
11.5  2.5  10.024761904761906
10.5  3.5  12.542857142857143
10.5  4.5  12.542857142857143
11.5  4.5  12.542857142857143
11.5  3.5  12.542857142857143
10.5  4.5  14.92952380952381
10.5  5.5  14.92952380952381
11.5  5.5  14.92952380952381
11.5  4.5  14.92952380952381
11.5  -0.5  7.706666666666666
11.5  0.5  7.706666666666666
12.5  0.5  7.706666666666666
12.5  -0.5  7.706666666666666
11.5  0.5  9.217333333333334
11.5  1.5  9.217333333333334
12.5  1.5  9.217333333333334
12.5  0.5  9.217333333333334
11.5  1.5  10.366666666666667
11.5  2.5  10.366666666666667
12.5  2.5  10.366666666666667
12.5  1.5  10.366666666666667
11.5  2.5  11.180000000000001
11.5  3.5  11.180000000000001
12.5  3.5  11.180000000000001
12.5  2.5  11.180000000000001
11.5  3.5  12.534666666666666
11.5  4.5  12.534666666666666
12.5  4.5  12.534666666666666
12.5  3.5  12.534666666666666
11.5  4.5  15.112
11.5  5.5  15.112
12.5  5.5  15.112
12.5  4.5  15.112


==> Unified Contact Simulation and Collision Detection(2)/trash/data_5_5/iterations_single_level.dat <==
-0.5  -0.5  8.466666666666665
-0.5  0.5  8.466666666666665
0.5  0.5  8.466666666666665
0.5  -0.5  8.466666666666665
-0.5  0.5  8.76
-0.5  1.5  8.76
0.5  1.5  8.76
0.5  0.5  8.76
-0.5  1.5  9.466666666666665
-0.5  2.5  9.466666666666665
0.5  2.5  9.466666666666665
0.5  1.5  9.466666666666665
-0.5  2.5  10.026666666666667
-0.5  3.5  10.026666666666667
0.5  3.5  10.026666666666667
0.5  2.5  10.026666666666667
-0.5  3.5  11.719999999999999
-0.5  4.5  11.719999999999999
0.5  4.5  11.719999999999999
0.5  3.5  11.719999999999999
-0.5  4.5  13.973333333333333
-0.5  5.5  13.973333333333333
0.5  5.5  13.973333333333333
0.5  4.5  13.973333333333333
0.5  -0.5  8.540000000000001
0.5  0.5  8.540000000000001
1.5  0.5  8.540000000000001
1.5  -0.5  8.540000000000001
0.5  0.5  9.34
0.5  1.5  9.34
1.5  1.5  9.34
1.5  0.5  9.34
0.5  1.5  9.620000000000001
0.5  2.5  9.620000000000001
1.5  2.5  9.620000000000001
1.5  1.5  9.620000000000001
0.5  2.5  10.466666666666667
0.5  3.5  10.466666666666667
1.5  3.5  10.466666666666667
1.5  2.5  10.466666666666667
0.5  3.5  12.153333333333334
0.5  4.5  12.153333333333334
1.5  4.5  12.153333333333334
1.5  3.5  12.153333333333334
0.5  4.5  14.346666666666668
0.5  5.5  14.346666666666668
1.5  5.5  14.346666666666668
1.5  4.5  14.346666666666668
1.5  -0.5  8.755555555555555
1.5  0.5  8.755555555555555
2.5  0.5  8.755555555555555
2.5  -0.5  8.755555555555555
1.5  0.5  9.564444444444444
1.5  1.5  9.564444444444444
2.5  1.5  9.564444444444444
2.5  0.5  9.564444444444444
1.5  1.5  9.959999999999999
1.5  2.5  9.959999999999999
2.5  2.5  9.959999999999999
2.5  1.5  9.959999999999999
1.5  2.5  11.026666666666667
1.5  3.5  11.026666666666667
2.5  3.5  11.026666666666667
2.5  2.5  11.026666666666667
1.5  3.5  12.337777777777777
1.5  4.5  12.337777777777777
2.5  4.5  12.337777777777777
2.5  3.5  12.337777777777777
1.5  4.5  14.86222222222222
1.5  5.5  14.86222222222222
2.5  5.5  14.86222222222222
2.5  4.5  14.86222222222222
2.5  -0.5  8.909333333333333
2.5  0.5  8.909333333333333
3.5  0.5  8.909333333333333
3.5  -0.5  8.909333333333333
2.5  0.5  9.778666666666666
2.5  1.5  9.778666666666666
3.5  1.5  9.778666666666666
3.5  0.5  9.778666666666666
2.5  1.5  10.322666666666667
2.5  2.5  10.322666666666667
3.5  2.5  10.322666666666667
3.5  1.5  10.322666666666667
2.5  2.5  11.125333333333332
2.5  3.5  11.125333333333332
3.5  3.5  11.125333333333332
3.5  2.5  11.125333333333332
2.5  3.5  12.578666666666667
2.5  4.5  12.578666666666667
3.5  4.5  12.578666666666667
3.5  3.5  12.578666666666667
2.5  4.5  15.069333333333333
2.5  5.5  15.069333333333333
3.5  5.5  15.069333333333333
3.5  4.5  15.069333333333333
3.5  -0.5  8.923809523809524
3.5  0.5  8.923809523809524
4.5  0.5  8.923809523809524
4.5  -0.5  8.923809523809524
3.5  0.5  9.681904761904763
3.5  1.5  9.681904761904763
4.5  1.5  9.681904761904763
4.5  0.5  9.681904761904763
3.5  1.5  10.33904761904762
3.5  2.5  10.33904761904762
4.5  2.5  10.33904761904762
4.5  1.5  10.33904761904762
3.5  2.5  11.308571428571428
3.5  3.5  11.308571428571428
4.5  3.5  11.308571428571428
4.5  2.5  11.308571428571428
3.5  3.5  12.946666666666667
3.5  4.5  12.946666666666667
4.5  4.5  12.946666666666667
4.5  3.5  12.946666666666667
3.5  4.5  15.154285714285715
3.5  5.5  15.154285714285715
4.5  5.5  15.154285714285715
4.5  4.5  15.154285714285715
4.5  -0.5  8.974666666666668
4.5  0.5  8.974666666666668
5.5  0.5  8.974666666666668
5.5  -0.5  8.974666666666668
4.5  0.5  10.028
4.5  1.5  10.028
5.5  1.5  10.028
5.5  0.5  10.028
4.5  1.5  10.572
4.5  2.5  10.572
5.5  2.5  10.572
5.5  1.5  10.572
4.5  2.5  11.861333333333334
4.5  3.5  11.861333333333334
5.5  3.5  11.861333333333334
5.5  2.5  11.861333333333334
4.5  3.5  13.285333333333332
4.5  4.5  13.285333333333332
5.5  4.5  13.285333333333332
5.5  3.5  13.285333333333332
4.5  4.5  15.713333333333333
4.5  5.5  15.713333333333333
5.5  5.5  15.713333333333333
5.5  4.5  15.713333333333333


==> Unified Contact Simulation and Collision Detection(2)/trash/data_5_5/violation_rate_bilevel.dat <==
6.5  -0.5  0.19585788859463873
6.5  0.5  0.19585788859463873
7.5  0.5  0.19585788859463873
7.5  -0.5  0.19585788859463873
6.5  0.5  0.19563849293634827
6.5  1.5  0.19563849293634827
7.5  1.5  0.19563849293634827
7.5  0.5  0.19563849293634827
6.5  1.5  0.14178048080505956
6.5  2.5  0.14178048080505956
7.5  2.5  0.14178048080505956
7.5  1.5  0.14178048080505956
6.5  2.5  0.20277840260654134
6.5  3.5  0.20277840260654134
7.5  3.5  0.20277840260654134
7.5  2.5  0.20277840260654134
6.5  3.5  0.18834290723144154
6.5  4.5  0.18834290723144154
7.5  4.5  0.18834290723144154
7.5  3.5  0.18834290723144154
6.5  4.5  0.1914009953409423
6.5  5.5  0.1914009953409423
7.5  5.5  0.1914009953409423
7.5  4.5  0.1914009953409423
7.5  -0.5  0.0522715323549378
7.5  0.5  0.0522715323549378
8.5  0.5  0.0522715323549378
8.5  -0.5  0.0522715323549378
7.5  0.5  0.043189229133282624
7.5  1.5  0.043189229133282624
8.5  1.5  0.043189229133282624
8.5  0.5  0.043189229133282624
7.5  1.5  0.04816123004799002
7.5  2.5  0.04816123004799002
8.5  2.5  0.04816123004799002
8.5  1.5  0.04816123004799002
7.5  2.5  0.06144457679521949
7.5  3.5  0.06144457679521949
8.5  3.5  0.06144457679521949
8.5  2.5  0.06144457679521949
7.5  3.5  0.05246599723053704
7.5  4.5  0.05246599723053704
8.5  4.5  0.05246599723053704
8.5  3.5  0.05246599723053704
7.5  4.5  0.03907606823526928
7.5  5.5  0.03907606823526928
8.5  5.5  0.03907606823526928
8.5  4.5  0.03907606823526928
8.5  -0.5  0.010440026247689981
8.5  0.5  0.010440026247689981
9.5  0.5  0.010440026247689981
9.5  -0.5  0.010440026247689981
8.5  0.5  0.017914145095533508
8.5  1.5  0.017914145095533508
9.5  1.5  0.017914145095533508
9.5  0.5  0.017914145095533508
8.5  1.5  0.017931572329675016
8.5  2.5  0.017931572329675016
9.5  2.5  0.017931572329675016
9.5  1.5  0.017931572329675016
8.5  2.5  0.015473178646397167
8.5  3.5  0.015473178646397167
9.5  3.5  0.015473178646397167
9.5  2.5  0.015473178646397167
8.5  3.5  0.01457697316317379
8.5  4.5  0.01457697316317379
9.5  4.5  0.01457697316317379
9.5  3.5  0.01457697316317379
8.5  4.5  0.01507102659879147
8.5  5.5  0.01507102659879147
9.5  5.5  0.01507102659879147
9.5  4.5  0.01507102659879147
9.5  -0.5  0.001397360165005823
9.5  0.5  0.001397360165005823
10.5  0.5  0.001397360165005823
10.5  -0.5  0.001397360165005823
9.5  0.5  0.008248282396914174
9.5  1.5  0.008248282396914174
10.5  1.5  0.008248282396914174
10.5  0.5  0.008248282396914174
9.5  1.5  0.005899415663323748
9.5  2.5  0.005899415663323748
10.5  2.5  0.005899415663323748
10.5  1.5  0.005899415663323748
9.5  2.5  0.005568713496330346
9.5  3.5  0.005568713496330346
10.5  3.5  0.005568713496330346
10.5  2.5  0.005568713496330346
9.5  3.5  2.2617057618967706e-6
9.5  4.5  2.2617057618967706e-6
10.5  4.5  2.2617057618967706e-6
10.5  3.5  2.2617057618967706e-6
9.5  4.5  2.3517687532947917e-6
9.5  5.5  2.3517687532947917e-6
10.5  5.5  2.3517687532947917e-6
10.5  4.5  2.3517687532947917e-6
10.5  -0.5  0.0
10.5  0.5  0.0
11.5  0.5  0.0
11.5  -0.5  0.0
10.5  0.5  0.0014191114621695978
10.5  1.5  0.0014191114621695978
11.5  1.5  0.0014191114621695978
11.5  0.5  0.0014191114621695978
10.5  1.5  0.0027890221883928312
10.5  2.5  0.0027890221883928312
11.5  2.5  0.0027890221883928312
11.5  1.5  0.0027890221883928312
10.5  2.5  0.0010973128037706115
10.5  3.5  0.0010973128037706115
11.5  3.5  0.0010973128037706115
11.5  2.5  0.0010973128037706115
10.5  3.5  0.000971178280335172
10.5  4.5  0.000971178280335172
11.5  4.5  0.000971178280335172
11.5  3.5  0.000971178280335172
10.5  4.5  0.0017112521598814157
10.5  5.5  0.0017112521598814157
11.5  5.5  0.0017112521598814157
11.5  4.5  0.0017112521598814157
11.5  -0.5  0.0
11.5  0.5  0.0
12.5  0.5  0.0
12.5  -0.5  0.0
11.5  0.5  0.00019482986892920272
11.5  1.5  0.00019482986892920272
12.5  1.5  0.00019482986892920272
12.5  0.5  0.00019482986892920272
11.5  1.5  0.0
11.5  2.5  0.0
12.5  2.5  0.0
12.5  1.5  0.0
11.5  2.5  0.0007897653701728124
11.5  3.5  0.0007897653701728124
12.5  3.5  0.0007897653701728124
12.5  2.5  0.0007897653701728124
11.5  3.5  3.3325183233623433e-6
11.5  4.5  3.3325183233623433e-6
12.5  4.5  3.3325183233623433e-6
12.5  3.5  3.3325183233623433e-6
11.5  4.5  3.7439620677481857e-6
11.5  5.5  3.7439620677481857e-6
12.5  5.5  3.7439620677481857e-6
12.5  4.5  3.7439620677481857e-6


==> Unified Contact Simulation and Collision Detection(2)/trash/data_5_5/violation_rate_single_level.dat <==
-0.5  -0.5  0.001928148776450933
-0.5  0.5  0.001928148776450933
0.5  0.5  0.001928148776450933
0.5  -0.5  0.001928148776450933
-0.5  0.5  0.0003696807831760074
-0.5  1.5  0.0003696807831760074
0.5  1.5  0.0003696807831760074
0.5  0.5  0.0003696807831760074
-0.5  1.5  0.0
-0.5  2.5  0.0
0.5  2.5  0.0
0.5  1.5  0.0
-0.5  2.5  0.0
-0.5  3.5  0.0
0.5  3.5  0.0
0.5  2.5  0.0
-0.5  3.5  0.0
-0.5  4.5  0.0
0.5  4.5  0.0
0.5  3.5  0.0
-0.5  4.5  0.0
-0.5  5.5  0.0
0.5  5.5  0.0
0.5  4.5  0.0
0.5  -0.5  0.0018869867258505036
0.5  0.5  0.0018869867258505036
1.5  0.5  0.0018869867258505036
1.5  -0.5  0.0018869867258505036
0.5  0.5  0.0003556197484575252
0.5  1.5  0.0003556197484575252
1.5  1.5  0.0003556197484575252
1.5  0.5  0.0003556197484575252
0.5  1.5  0.0
0.5  2.5  0.0
1.5  2.5  0.0
1.5  1.5  0.0
0.5  2.5  0.0
0.5  3.5  0.0
1.5  3.5  0.0
1.5  2.5  0.0
0.5  3.5  0.0
0.5  4.5  0.0
1.5  4.5  0.0
1.5  3.5  0.0
0.5  4.5  0.0
0.5  5.5  0.0
1.5  5.5  0.0
1.5  4.5  0.0
1.5  -0.5  0.0018213222141231667
1.5  0.5  0.0018213222141231667
2.5  0.5  0.0018213222141231667
2.5  -0.5  0.0018213222141231667
1.5  0.5  0.00033881698513040794
1.5  1.5  0.00033881698513040794
2.5  1.5  0.00033881698513040794
2.5  0.5  0.00033881698513040794
1.5  1.5  0.0
1.5  2.5  0.0
2.5  2.5  0.0
2.5  1.5  0.0
1.5  2.5  0.0
1.5  3.5  0.0
2.5  3.5  0.0
2.5  2.5  0.0
1.5  3.5  0.0
1.5  4.5  0.0
2.5  4.5  0.0
2.5  3.5  0.0
1.5  4.5  0.0
1.5  5.5  0.0
2.5  5.5  0.0
2.5  4.5  0.0
2.5  -0.5  0.0018750709353776874
2.5  0.5  0.0018750709353776874
3.5  0.5  0.0018750709353776874
3.5  -0.5  0.0018750709353776874
2.5  0.5  0.00035701979591351574
2.5  1.5  0.00035701979591351574
3.5  1.5  0.00035701979591351574
3.5  0.5  0.00035701979591351574
2.5  1.5  0.0
2.5  2.5  0.0
3.5  2.5  0.0
3.5  1.5  0.0
2.5  2.5  0.0
2.5  3.5  0.0
3.5  3.5  0.0
3.5  2.5  0.0
2.5  3.5  0.0
2.5  4.5  0.0
3.5  4.5  0.0
3.5  3.5  0.0
2.5  4.5  0.0
2.5  5.5  0.0
3.5  5.5  0.0
3.5  4.5  0.0
3.5  -0.5  0.0017941578224119903
3.5  0.5  0.0017941578224119903
4.5  0.5  0.0017941578224119903
4.5  -0.5  0.0017941578224119903
3.5  0.5  0.0003249452387860341
3.5  1.5  0.0003249452387860341
4.5  1.5  0.0003249452387860341
4.5  0.5  0.0003249452387860341
3.5  1.5  0.0
3.5  2.5  0.0
4.5  2.5  0.0
4.5  1.5  0.0
3.5  2.5  0.0
3.5  3.5  0.0
4.5  3.5  0.0
4.5  2.5  0.0
3.5  3.5  0.0
3.5  4.5  0.0
4.5  4.5  0.0
4.5  3.5  0.0
3.5  4.5  0.0
3.5  5.5  0.0
4.5  5.5  0.0
4.5  4.5  0.0
4.5  -0.5  0.001703058876538388
4.5  0.5  0.001703058876538388
5.5  0.5  0.001703058876538388
5.5  -0.5  0.001703058876538388
4.5  0.5  0.0003614494560801651
4.5  1.5  0.0003614494560801651
5.5  1.5  0.0003614494560801651
5.5  0.5  0.0003614494560801651
4.5  1.5  0.0
4.5  2.5  0.0
5.5  2.5  0.0
5.5  1.5  0.0
4.5  2.5  0.0
4.5  3.5  0.0
5.5  3.5  0.0
5.5  2.5  0.0
4.5  3.5  0.0
4.5  4.5  0.0
5.5  4.5  0.0
5.5  3.5  0.0
4.5  4.5  0.0
4.5  5.5  0.0
5.5  5.5  0.0
5.5  4.5  0.0


==> Unified Contact Simulation and Collision Detection(2)/trash/momentum_data_10_1/angular_momentum_bilevel.dat <==
6.5  -0.5  0.220518094884309
6.5  0.5  0.220518094884309
7.5  0.5  0.220518094884309
7.5  -0.5  0.220518094884309
6.5  0.5  0.048608863169365205
6.5  1.5  0.048608863169365205
7.5  1.5  0.048608863169365205
7.5  0.5  0.048608863169365205
6.5  1.5  0.15084374005948117
6.5  2.5  0.15084374005948117
7.5  2.5  0.15084374005948117
7.5  1.5  0.15084374005948117
6.5  2.5  0.033493086867551924
6.5  3.5  0.033493086867551924
7.5  3.5  0.033493086867551924
7.5  2.5  0.033493086867551924
6.5  3.5  0.024790095074276337
6.5  4.5  0.024790095074276337
7.5  4.5  0.024790095074276337
7.5  3.5  0.024790095074276337
6.5  4.5  0.01910586100771879
6.5  5.5  0.01910586100771879
7.5  5.5  0.01910586100771879
7.5  4.5  0.01910586100771879
7.5  -0.5  0.02264302547551649
7.5  0.5  0.02264302547551649
8.5  0.5  0.02264302547551649
8.5  -0.5  0.02264302547551649
7.5  0.5  0.0067589096483986226
7.5  1.5  0.0067589096483986226
8.5  1.5  0.0067589096483986226
8.5  0.5  0.0067589096483986226
7.5  1.5  0.01283854348767852
7.5  2.5  0.01283854348767852
8.5  2.5  0.01283854348767852
8.5  1.5  0.01283854348767852
7.5  2.5  0.07473985134808649
7.5  3.5  0.07473985134808649
8.5  3.5  0.07473985134808649
8.5  2.5  0.07473985134808649
7.5  3.5  0.00920521545436561
7.5  4.5  0.00920521545436561
8.5  4.5  0.00920521545436561
8.5  3.5  0.00920521545436561
7.5  4.5  0.02852414462188526
7.5  5.5  0.02852414462188526
8.5  5.5  0.02852414462188526
8.5  4.5  0.02852414462188526
8.5  -0.5  0.011648396742743584
8.5  0.5  0.011648396742743584
9.5  0.5  0.011648396742743584
9.5  -0.5  0.011648396742743584
8.5  0.5  0.0009355456589262089
8.5  1.5  0.0009355456589262089
9.5  1.5  0.0009355456589262089
9.5  0.5  0.0009355456589262089
8.5  1.5  0.0003102961535642728
8.5  2.5  0.0003102961535642728
9.5  2.5  0.0003102961535642728
9.5  1.5  0.0003102961535642728
8.5  2.5  0.0003104352945196259
8.5  3.5  0.0003104352945196259
9.5  3.5  0.0003104352945196259
9.5  2.5  0.0003104352945196259
8.5  3.5  0.00031045663849559876
8.5  4.5  0.00031045663849559876
9.5  4.5  0.00031045663849559876
9.5  3.5  0.00031045663849559876
8.5  4.5  0.00031045686579317817
8.5  5.5  0.00031045686579317817
9.5  5.5  0.00031045686579317817
9.5  4.5  0.00031045686579317817
9.5  -0.5  0.0016548804642447347
9.5  0.5  0.0016548804642447347
10.5  0.5  0.0016548804642447347
10.5  -0.5  0.0016548804642447347
9.5  0.5  0.00044376947066313303
9.5  1.5  0.00044376947066313303
10.5  1.5  0.00044376947066313303
10.5  0.5  0.00044376947066313303
9.5  1.5  0.00047229053461122247
9.5  2.5  0.00047229053461122247
10.5  2.5  0.00047229053461122247
10.5  1.5  0.00047229053461122247
9.5  2.5  0.00044322748620879244
9.5  3.5  0.00044322748620879244
10.5  3.5  0.00044322748620879244
10.5  2.5  0.00044322748620879244
9.5  3.5  0.00044326562954098583
9.5  4.5  0.00044326562954098583
10.5  4.5  0.00044326562954098583
10.5  3.5  0.00044326562954098583
9.5  4.5  0.00044326598571509985
9.5  5.5  0.00044326598571509985
10.5  5.5  0.00044326598571509985
10.5  4.5  0.00044326598571509985
10.5  -0.5  0.0006941646142219037
10.5  0.5  0.0006941646142219037
11.5  0.5  0.0006941646142219037
11.5  -0.5  0.0006941646142219037
10.5  0.5  0.0005952277803624711
10.5  1.5  0.0005952277803624711
11.5  1.5  0.0005952277803624711
11.5  0.5  0.0005952277803624711
10.5  1.5  0.0005858120441315767
10.5  2.5  0.0005858120441315767
11.5  2.5  0.0005858120441315767
11.5  1.5  0.0005858120441315767
10.5  2.5  0.000587521662861703
10.5  3.5  0.000587521662861703
11.5  3.5  0.000587521662861703
11.5  2.5  0.000587521662861703
10.5  3.5  0.0005877482481722923
10.5  4.5  0.0005877482481722923
11.5  4.5  0.0005877482481722923
11.5  3.5  0.0005877482481722923
10.5  4.5  0.0005877507653174079
10.5  5.5  0.0005877507653174079
11.5  5.5  0.0005877507653174079
11.5  4.5  0.0005877507653174079
11.5  -0.5  0.0010206859659843163
11.5  0.5  0.0010206859659843163
12.5  0.5  0.0010206859659843163
12.5  -0.5  0.0010206859659843163
11.5  0.5  0.000866859149237666
11.5  1.5  0.000866859149237666
12.5  1.5  0.000866859149237666
12.5  0.5  0.000866859149237666
11.5  1.5  0.0008258671580787924
11.5  2.5  0.0008258671580787924
12.5  2.5  0.0008258671580787924
12.5  1.5  0.0008258671580787924
11.5  2.5  0.000832134567619661
11.5  3.5  0.000832134567619661
12.5  3.5  0.000832134567619661
12.5  2.5  0.000832134567619661
11.5  3.5  0.0008335419736890651
11.5  4.5  0.0008335419736890651
12.5  4.5  0.0008335419736890651
12.5  3.5  0.0008335419736890651
11.5  4.5  0.0008335565453673437
11.5  5.5  0.0008335565453673437
12.5  5.5  0.0008335565453673437
12.5  4.5  0.0008335565453673437


==> Unified Contact Simulation and Collision Detection(2)/trash/momentum_data_10_1/angular_momentum_single_level.dat <==
-0.5  -0.5  0.0011056682427329776
-0.5  0.5  0.0011056682427329776
0.5  0.5  0.0011056682427329776
0.5  -0.5  0.0011056682427329776
-0.5  0.5  8.492972711306193e-5
-0.5  1.5  8.492972711306193e-5
0.5  1.5  8.492972711306193e-5
0.5  0.5  8.492972711306193e-5
-0.5  1.5  8.065106306860457e-6
-0.5  2.5  8.065106306860457e-6
0.5  2.5  8.065106306860457e-6
0.5  1.5  8.065106306860457e-6
-0.5  2.5  8.013341230831888e-7
-0.5  3.5  8.013341230831888e-7
0.5  3.5  8.013341230831888e-7
0.5  2.5  8.013341230831888e-7
-0.5  3.5  7.994097264028392e-9
-0.5  4.5  7.994097264028392e-9
0.5  4.5  7.994097264028392e-9
0.5  3.5  7.994097264028392e-9
-0.5  4.5  7.994035984059922e-11
-0.5  5.5  7.994035984059922e-11
0.5  5.5  7.994035984059922e-11
0.5  4.5  7.994035984059922e-11
0.5  -0.5  0.0015021393544286308
0.5  0.5  0.0015021393544286308
1.5  0.5  0.0015021393544286308
1.5  -0.5  0.0015021393544286308
0.5  0.5  9.55485511622939e-5
0.5  1.5  9.55485511622939e-5
1.5  1.5  9.55485511622939e-5
1.5  0.5  9.55485511622939e-5
0.5  1.5  8.196372433407254e-6
0.5  2.5  8.196372433407254e-6
1.5  2.5  8.196372433407254e-6
1.5  1.5  8.196372433407254e-6
0.5  2.5  8.014891080036671e-7
0.5  3.5  8.014891080036671e-7
1.5  3.5  8.014891080036671e-7
1.5  2.5  8.014891080036671e-7
0.5  3.5  7.994242467964663e-9
0.5  4.5  7.994242467964663e-9
1.5  4.5  7.994242467964663e-9
1.5  3.5  7.994242467964663e-9
0.5  4.5  7.994036747966495e-11
0.5  5.5  7.994036747966495e-11
1.5  5.5  7.994036747966495e-11
1.5  4.5  7.994036747966495e-11
1.5  -0.5  0.0018686684802677663
1.5  0.5  0.0018686684802677663
2.5  0.5  0.0018686684802677663
2.5  -0.5  0.0018686684802677663
1.5  0.5  0.00010611425743759114
1.5  1.5  0.00010611425743759114
2.5  1.5  0.00010611425743759114
2.5  0.5  0.00010611425743759114
1.5  1.5  8.424372569467474e-6
1.5  2.5  8.424372569467474e-6
2.5  2.5  8.424372569467474e-6
2.5  1.5  8.424372569467474e-6
1.5  2.5  8.04048198764598e-7
1.5  3.5  8.04048198764598e-7
2.5  3.5  8.04048198764598e-7
2.5  2.5  8.04048198764598e-7
1.5  3.5  7.994501516242182e-9
1.5  4.5  7.994501516242182e-9
2.5  4.5  7.994501516242182e-9
2.5  3.5  7.994501516242182e-9
1.5  4.5  7.994039501121282e-11
1.5  5.5  7.994039501121282e-11
2.5  5.5  7.994039501121282e-11
2.5  4.5  7.994039501121282e-11
2.5  -0.5  0.002458456428045605
2.5  0.5  0.002458456428045605
3.5  0.5  0.002458456428045605
3.5  -0.5  0.002458456428045605
2.5  0.5  0.00013568656925223589
2.5  1.5  0.00013568656925223589
3.5  1.5  0.00013568656925223589
3.5  0.5  0.00013568656925223589
2.5  1.5  9.048396732973109e-6
2.5  2.5  9.048396732973109e-6
3.5  2.5  9.048396732973109e-6
3.5  1.5  9.048396732973109e-6
2.5  2.5  8.120842341371988e-7
2.5  3.5  8.120842341371988e-7
3.5  3.5  8.120842341371988e-7
3.5  2.5  8.120842341371988e-7
2.5  3.5  7.995324994920849e-9
2.5  4.5  7.995324994920849e-9
3.5  4.5  7.995324994920849e-9
3.5  3.5  7.995324994920849e-9
2.5  4.5  7.994047519594249e-11
2.5  5.5  7.994047519594249e-11
3.5  5.5  7.994047519594249e-11
3.5  4.5  7.994047519594249e-11
3.5  -0.5  0.003070698794393002
3.5  0.5  0.003070698794393002
4.5  0.5  0.003070698794393002
4.5  -0.5  0.003070698794393002
3.5  0.5  0.00017360418223880011
3.5  1.5  0.00017360418223880011
4.5  1.5  0.00017360418223880011
4.5  0.5  0.00017360418223880011
3.5  1.5  9.701434869344549e-6
3.5  2.5  9.701434869344549e-6
4.5  2.5  9.701434869344549e-6
4.5  1.5  9.701434869344549e-6
3.5  2.5  8.237222300750933e-7
3.5  3.5  8.237222300750933e-7
4.5  3.5  8.237222300750933e-7
4.5  2.5  8.237222300750933e-7
3.5  3.5  7.996548057751673e-9
3.5  4.5  7.996548057751673e-9
4.5  4.5  7.996548057751673e-9
4.5  3.5  7.996548057751673e-9
3.5  4.5  7.994059726874672e-11
3.5  5.5  7.994059726874672e-11
4.5  5.5  7.994059726874672e-11
4.5  4.5  7.994059726874672e-11
4.5  -0.5  0.0047559699763924405
4.5  0.5  0.0047559699763924405
5.5  0.5  0.0047559699763924405
5.5  -0.5  0.0047559699763924405
4.5  0.5  0.00024750821567967336
4.5  1.5  0.00024750821567967336
5.5  1.5  0.00024750821567967336
5.5  0.5  0.00024750821567967336
4.5  1.5  1.0999591299124331e-5
4.5  2.5  1.0999591299124331e-5
5.5  2.5  1.0999591299124331e-5
5.5  1.5  1.0999591299124331e-5
4.5  2.5  8.468433763889411e-7
4.5  3.5  8.468433763889411e-7
5.5  3.5  8.468433763889411e-7
5.5  2.5  8.468433763889411e-7
4.5  3.5  7.999078871057061e-9
4.5  4.5  7.999078871057061e-9
5.5  4.5  7.999078871057061e-9
5.5  3.5  7.999078871057061e-9
4.5  4.5  7.994085109439991e-11
4.5  5.5  7.994085109439991e-11
5.5  5.5  7.994085109439991e-11
5.5  4.5  7.994085109439991e-11


==> Unified Contact Simulation and Collision Detection(2)/trash/momentum_data_10_1/error_rate_bilevel.dat <==
6.5  -0.5  0.0
6.5  0.5  0.0
7.5  0.5  0.0
7.5  -0.5  0.0
6.5  0.5  0.0
6.5  1.5  0.0
7.5  1.5  0.0
7.5  0.5  0.0
6.5  1.5  0.0
6.5  2.5  0.0
7.5  2.5  0.0
7.5  1.5  0.0
6.5  2.5  0.0
6.5  3.5  0.0
7.5  3.5  0.0
7.5  2.5  0.0
6.5  3.5  0.0
6.5  4.5  0.0
7.5  4.5  0.0
7.5  3.5  0.0
6.5  4.5  0.0
6.5  5.5  0.0
7.5  5.5  0.0
7.5  4.5  0.0
7.5  -0.5  0.0
7.5  0.5  0.0
8.5  0.5  0.0
8.5  -0.5  0.0
7.5  0.5  0.0
7.5  1.5  0.0
8.5  1.5  0.0
8.5  0.5  0.0
7.5  1.5  0.0
7.5  2.5  0.0
8.5  2.5  0.0
8.5  1.5  0.0
7.5  2.5  0.0
7.5  3.5  0.0
8.5  3.5  0.0
8.5  2.5  0.0
7.5  3.5  0.0
7.5  4.5  0.0
8.5  4.5  0.0
8.5  3.5  0.0
7.5  4.5  0.0
7.5  5.5  0.0
8.5  5.5  0.0
8.5  4.5  0.0
8.5  -0.5  0.0
8.5  0.5  0.0
9.5  0.5  0.0
9.5  -0.5  0.0
8.5  0.5  0.0
8.5  1.5  0.0
9.5  1.5  0.0
9.5  0.5  0.0
8.5  1.5  0.0
8.5  2.5  0.0
9.5  2.5  0.0
9.5  1.5  0.0
8.5  2.5  0.0
8.5  3.5  0.0
9.5  3.5  0.0
9.5  2.5  0.0
8.5  3.5  0.0
8.5  4.5  0.0
9.5  4.5  0.0
9.5  3.5  0.0
8.5  4.5  0.0
8.5  5.5  0.0
9.5  5.5  0.0
9.5  4.5  0.0
9.5  -0.5  0.0
9.5  0.5  0.0
10.5  0.5  0.0
10.5  -0.5  0.0
9.5  0.5  0.0
9.5  1.5  0.0
10.5  1.5  0.0
10.5  0.5  0.0
9.5  1.5  0.0
9.5  2.5  0.0
10.5  2.5  0.0
10.5  1.5  0.0
9.5  2.5  0.0
9.5  3.5  0.0
10.5  3.5  0.0
10.5  2.5  0.0
9.5  3.5  0.0
9.5  4.5  0.0
10.5  4.5  0.0
10.5  3.5  0.0
9.5  4.5  0.0
9.5  5.5  0.0
10.5  5.5  0.0
10.5  4.5  0.0
10.5  -0.5  0.0
10.5  0.5  0.0
11.5  0.5  0.0
11.5  -0.5  0.0
10.5  0.5  0.0
10.5  1.5  0.0
11.5  1.5  0.0
11.5  0.5  0.0
10.5  1.5  0.0
10.5  2.5  0.0
11.5  2.5  0.0
11.5  1.5  0.0
10.5  2.5  0.0
10.5  3.5  0.0
11.5  3.5  0.0
11.5  2.5  0.0
10.5  3.5  0.0
10.5  4.5  0.0
11.5  4.5  0.0
11.5  3.5  0.0
10.5  4.5  0.0
10.5  5.5  0.0
11.5  5.5  0.0
11.5  4.5  0.0
11.5  -0.5  0.0
11.5  0.5  0.0
12.5  0.5  0.0
12.5  -0.5  0.0
11.5  0.5  0.0
11.5  1.5  0.0
12.5  1.5  0.0
12.5  0.5  0.0
11.5  1.5  0.0
11.5  2.5  0.0
12.5  2.5  0.0
12.5  1.5  0.0
11.5  2.5  0.0
11.5  3.5  0.0
12.5  3.5  0.0
12.5  2.5  0.0
11.5  3.5  0.0
11.5  4.5  0.0
12.5  4.5  0.0
12.5  3.5  0.0
11.5  4.5  0.0
11.5  5.5  0.0
12.5  5.5  0.0
12.5  4.5  0.0


==> Unified Contact Simulation and Collision Detection(2)/trash/momentum_data_10_1/error_rate_single_level.dat <==
-0.5  -0.5  0.0
-0.5  0.5  0.0
0.5  0.5  0.0
0.5  -0.5  0.0
-0.5  0.5  0.0
-0.5  1.5  0.0
0.5  1.5  0.0
0.5  0.5  0.0
-0.5  1.5  0.0
-0.5  2.5  0.0
0.5  2.5  0.0
0.5  1.5  0.0
-0.5  2.5  0.0
-0.5  3.5  0.0
0.5  3.5  0.0
0.5  2.5  0.0
-0.5  3.5  0.0
-0.5  4.5  0.0
0.5  4.5  0.0
0.5  3.5  0.0
-0.5  4.5  0.0
-0.5  5.5  0.0
0.5  5.5  0.0
0.5  4.5  0.0
0.5  -0.5  0.0
0.5  0.5  0.0
1.5  0.5  0.0
1.5  -0.5  0.0
0.5  0.5  0.0
0.5  1.5  0.0
1.5  1.5  0.0
1.5  0.5  0.0
0.5  1.5  0.0
0.5  2.5  0.0
1.5  2.5  0.0
1.5  1.5  0.0
0.5  2.5  0.0
0.5  3.5  0.0
1.5  3.5  0.0
1.5  2.5  0.0
0.5  3.5  0.0
0.5  4.5  0.0
1.5  4.5  0.0
1.5  3.5  0.0
0.5  4.5  0.0
0.5  5.5  0.0
1.5  5.5  0.0
1.5  4.5  0.0
1.5  -0.5  0.0
1.5  0.5  0.0
2.5  0.5  0.0
2.5  -0.5  0.0
1.5  0.5  0.0
1.5  1.5  0.0
2.5  1.5  0.0
2.5  0.5  0.0
1.5  1.5  0.0
1.5  2.5  0.0
2.5  2.5  0.0
2.5  1.5  0.0
1.5  2.5  0.0
1.5  3.5  0.0
2.5  3.5  0.0
2.5  2.5  0.0
1.5  3.5  0.0
1.5  4.5  0.0
2.5  4.5  0.0
2.5  3.5  0.0
1.5  4.5  0.0
1.5  5.5  0.0
2.5  5.5  0.0
2.5  4.5  0.0
2.5  -0.5  0.0
2.5  0.5  0.0
3.5  0.5  0.0
3.5  -0.5  0.0
2.5  0.5  0.0
2.5  1.5  0.0
3.5  1.5  0.0
3.5  0.5  0.0
2.5  1.5  0.0
2.5  2.5  0.0
3.5  2.5  0.0
3.5  1.5  0.0
2.5  2.5  0.0
2.5  3.5  0.0
3.5  3.5  0.0
3.5  2.5  0.0
2.5  3.5  0.0
2.5  4.5  0.0
3.5  4.5  0.0
3.5  3.5  0.0
2.5  4.5  0.0
2.5  5.5  0.0
3.5  5.5  0.0
3.5  4.5  0.0
3.5  -0.5  0.0
3.5  0.5  0.0
4.5  0.5  0.0
4.5  -0.5  0.0
3.5  0.5  0.0
3.5  1.5  0.0
4.5  1.5  0.0
4.5  0.5  0.0
3.5  1.5  0.0
3.5  2.5  0.0
4.5  2.5  0.0
4.5  1.5  0.0
3.5  2.5  0.0
3.5  3.5  0.0
4.5  3.5  0.0
4.5  2.5  0.0
3.5  3.5  0.0
3.5  4.5  0.0
4.5  4.5  0.0
4.5  3.5  0.0
3.5  4.5  0.0
3.5  5.5  0.0
4.5  5.5  0.0
4.5  4.5  0.0
4.5  -0.5  0.0
4.5  0.5  0.0
5.5  0.5  0.0
5.5  -0.5  0.0
4.5  0.5  0.0
4.5  1.5  0.0
5.5  1.5  0.0
5.5  0.5  0.0
4.5  1.5  0.0
4.5  2.5  0.0
5.5  2.5  0.0
5.5  1.5  0.0
4.5  2.5  0.0
4.5  3.5  0.0
5.5  3.5  0.0
5.5  2.5  0.0
4.5  3.5  0.0
4.5  4.5  0.0
5.5  4.5  0.0
5.5  3.5  0.0
4.5  4.5  0.0
4.5  5.5  0.0
5.5  5.5  0.0
5.5  4.5  0.0


==> Unified Contact Simulation and Collision Detection(2)/trash/momentum_data_10_1/linear_momentum_bilevel.dat <==
6.5  -0.5  0.5523818666585522
6.5  0.5  0.5523818666585522
7.5  0.5  0.5523818666585522
7.5  -0.5  0.5523818666585522
6.5  0.5  0.18513040699280567
6.5  1.5  0.18513040699280567
7.5  1.5  0.18513040699280567
7.5  0.5  0.18513040699280567
6.5  1.5  0.24626765124030753
6.5  2.5  0.24626765124030753
7.5  2.5  0.24626765124030753
7.5  1.5  0.24626765124030753
6.5  2.5  0.14970110477226145
6.5  3.5  0.14970110477226145
7.5  3.5  0.14970110477226145
7.5  2.5  0.14970110477226145
6.5  3.5  0.2023388459028629
6.5  4.5  0.2023388459028629
7.5  4.5  0.2023388459028629
7.5  3.5  0.2023388459028629
6.5  4.5  0.19050746410729888
6.5  5.5  0.19050746410729888
7.5  5.5  0.19050746410729888
7.5  4.5  0.19050746410729888
7.5  -0.5  0.11332228592515022
7.5  0.5  0.11332228592515022
8.5  0.5  0.11332228592515022
8.5  -0.5  0.11332228592515022
7.5  0.5  0.08305005827121852
7.5  1.5  0.08305005827121852
8.5  1.5  0.08305005827121852
8.5  0.5  0.08305005827121852
7.5  1.5  0.08002834784967475
7.5  2.5  0.08002834784967475
8.5  2.5  0.08002834784967475
8.5  1.5  0.08002834784967475
7.5  2.5  0.12839808256108123
7.5  3.5  0.12839808256108123
8.5  3.5  0.12839808256108123
8.5  2.5  0.12839808256108123
7.5  3.5  0.05688897674718117
7.5  4.5  0.05688897674718117
8.5  4.5  0.05688897674718117
8.5  3.5  0.05688897674718117
7.5  4.5  0.06953147502514968
7.5  5.5  0.06953147502514968
8.5  5.5  0.06953147502514968
8.5  4.5  0.06953147502514968
8.5  -0.5  0.05005111450927493
8.5  0.5  0.05005111450927493
9.5  0.5  0.05005111450927493
9.5  -0.5  0.05005111450927493
8.5  0.5  0.008905873364412113
8.5  1.5  0.008905873364412113
9.5  1.5  0.008905873364412113
9.5  0.5  0.008905873364412113
8.5  1.5  0.0003293742562016273
8.5  2.5  0.0003293742562016273
9.5  2.5  0.0003293742562016273
9.5  1.5  0.0003293742562016273
8.5  2.5  0.00034606513595569733
8.5  3.5  0.00034606513595569733
9.5  3.5  0.00034606513595569733
9.5  2.5  0.00034606513595569733
8.5  3.5  0.0003479990373543965
8.5  4.5  0.0003479990373543965
9.5  4.5  0.0003479990373543965
9.5  3.5  0.0003479990373543965
8.5  4.5  0.00034801870117932707
8.5  5.5  0.00034801870117932707
9.5  5.5  0.00034801870117932707
9.5  4.5  0.00034801870117932707
9.5  -0.5  0.009470399587861209
9.5  0.5  0.009470399587861209
10.5  0.5  0.009470399587861209
10.5  -0.5  0.009470399587861209
9.5  0.5  0.0005823807589226748
9.5  1.5  0.0005823807589226748
10.5  1.5  0.0005823807589226748
10.5  0.5  0.0005823807589226748
9.5  1.5  0.000476268194699892
9.5  2.5  0.000476268194699892
10.5  2.5  0.000476268194699892
10.5  1.5  0.000476268194699892
9.5  2.5  0.0004575872060924423
9.5  3.5  0.0004575872060924423
10.5  3.5  0.0004575872060924423
10.5  2.5  0.0004575872060924423
9.5  3.5  0.000461041583802951
9.5  4.5  0.000461041583802951
10.5  4.5  0.000461041583802951
10.5  3.5  0.000461041583802951
9.5  4.5  0.00046107616193114264
9.5  5.5  0.00046107616193114264
10.5  5.5  0.00046107616193114264
10.5  4.5  0.00046107616193114264
10.5  -0.5  0.016403704689464296
10.5  0.5  0.016403704689464296
11.5  0.5  0.016403704689464296
11.5  -0.5  0.016403704689464296
10.5  0.5  0.0009028024168689483
10.5  1.5  0.0009028024168689483
11.5  1.5  0.0009028024168689483
11.5  0.5  0.0009028024168689483
10.5  1.5  0.00052509081673431
10.5  2.5  0.00052509081673431
11.5  2.5  0.00052509081673431
11.5  1.5  0.00052509081673431
10.5  2.5  0.0005698478594533759
10.5  3.5  0.0005698478594533759
11.5  3.5  0.0005698478594533759
11.5  2.5  0.0005698478594533759
10.5  3.5  0.0005751777405004871
10.5  4.5  0.0005751777405004871
11.5  4.5  0.0005751777405004871
11.5  3.5  0.0005751777405004871
10.5  4.5  0.000575231932070167
10.5  5.5  0.000575231932070167
11.5  5.5  0.000575231932070167
11.5  4.5  0.000575231932070167
11.5  -0.5  0.03950696038907592
11.5  0.5  0.03950696038907592
12.5  0.5  0.03950696038907592
12.5  -0.5  0.03950696038907592
11.5  0.5  0.0016478435224417493
11.5  1.5  0.0016478435224417493
12.5  1.5  0.0016478435224417493
12.5  0.5  0.0016478435224417493
11.5  1.5  0.0006986457528705234
11.5  2.5  0.0006986457528705234
12.5  2.5  0.0006986457528705234
12.5  1.5  0.0006986457528705234
11.5  2.5  0.0007595005161886651
11.5  3.5  0.0007595005161886651
12.5  3.5  0.0007595005161886651
12.5  2.5  0.0007595005161886651
11.5  3.5  0.000768856682742625
11.5  4.5  0.000768856682742625
12.5  4.5  0.000768856682742625
12.5  3.5  0.000768856682742625
11.5  4.5  0.0007689529922492885
11.5  5.5  0.0007689529922492885
12.5  5.5  0.0007689529922492885
12.5  4.5  0.0007689529922492885


==> Unified Contact Simulation and Collision Detection(2)/trash/momentum_data_10_1/linear_momentum_single_level.dat <==
-0.5  -0.5  0.0009097826249343888
-0.5  0.5  0.0009097826249343888
0.5  0.5  0.0009097826249343888
0.5  -0.5  0.0009097826249343888
-0.5  0.5  6.826612214834692e-5
-0.5  1.5  6.826612214834692e-5
0.5  1.5  6.826612214834692e-5
0.5  0.5  6.826612214834692e-5
-0.5  1.5  6.471947640001574e-6
-0.5  2.5  6.471947640001574e-6
0.5  2.5  6.471947640001574e-6
0.5  1.5  6.471947640001574e-6
-0.5  2.5  6.422777803501483e-7
-0.5  3.5  6.422777803501483e-7
0.5  3.5  6.422777803501483e-7
0.5  2.5  6.422777803501483e-7
-0.5  3.5  6.401343909430543e-9
-0.5  4.5  6.401343909430543e-9
0.5  4.5  6.401343909430543e-9
0.5  3.5  6.401343909430543e-9
-0.5  4.5  6.408980590718104e-11
-0.5  5.5  6.408980590718104e-11
0.5  5.5  6.408980590718104e-11
0.5  4.5  6.408980590718104e-11
0.5  -0.5  0.0023479603299665286
0.5  0.5  0.0023479603299665286
1.5  0.5  0.0023479603299665286
1.5  -0.5  0.0023479603299665286
0.5  0.5  0.0001810841809222487
0.5  1.5  0.0001810841809222487
1.5  1.5  0.0001810841809222487
1.5  0.5  0.0001810841809222487
0.5  1.5  1.6786523864620084e-5
0.5  2.5  1.6786523864620084e-5
1.5  2.5  1.6786523864620084e-5
1.5  1.5  1.6786523864620084e-5
0.5  2.5  1.6614368343255233e-6
0.5  3.5  1.6614368343255233e-6
1.5  3.5  1.6614368343255233e-6
1.5  2.5  1.6614368343255233e-6
0.5  3.5  1.6593898473728034e-8
0.5  4.5  1.6593898473728034e-8
1.5  4.5  1.6593898473728034e-8
1.5  3.5  1.6593898473728034e-8
0.5  4.5  1.659519235847895e-10
0.5  5.5  1.659519235847895e-10
1.5  5.5  1.659519235847895e-10
1.5  4.5  1.659519235847895e-10
1.5  -0.5  0.004163908588163631
1.5  0.5  0.004163908588163631
2.5  0.5  0.004163908588163631
2.5  -0.5  0.004163908588163631
1.5  0.5  0.00030235343064212016
1.5  1.5  0.00030235343064212016
2.5  1.5  0.00030235343064212016
2.5  0.5  0.00030235343064212016
1.5  1.5  2.7304742772330524e-5
1.5  2.5  2.7304742772330524e-5
2.5  2.5  2.7304742772330524e-5
2.5  1.5  2.7304742772330524e-5
1.5  2.5  2.6845694834251365e-6
1.5  3.5  2.6845694834251365e-6
2.5  3.5  2.6845694834251365e-6
2.5  2.5  2.6845694834251365e-6
1.5  3.5  2.681529361839665e-8
1.5  4.5  2.681529361839665e-8
2.5  4.5  2.681529361839665e-8
2.5  3.5  2.681529361839665e-8
1.5  4.5  2.6818209197950246e-10
1.5  5.5  2.6818209197950246e-10
2.5  5.5  2.6818209197950246e-10
2.5  4.5  2.6818209197950246e-10
2.5  -0.5  0.011243607906146251
2.5  0.5  0.011243607906146251
3.5  0.5  0.011243607906146251
3.5  -0.5  0.011243607906146251
2.5  0.5  0.0006097353791461886
2.5  1.5  0.0006097353791461886
3.5  1.5  0.0006097353791461886
3.5  0.5  0.0006097353791461886
2.5  1.5  4.965315386385404e-5
2.5  2.5  4.965315386385404e-5
3.5  2.5  4.965315386385404e-5
3.5  1.5  4.965315386385404e-5
2.5  2.5  4.7628738145398326e-6
2.5  3.5  4.7628738145398326e-6
3.5  3.5  4.7628738145398326e-6
3.5  2.5  4.7628738145398326e-6
2.5  3.5  4.76002090957804e-8
2.5  4.5  4.76002090957804e-8
3.5  4.5  4.76002090957804e-8
3.5  3.5  4.76002090957804e-8
2.5  4.5  4.753214877240629e-10
2.5  5.5  4.753214877240629e-10
3.5  5.5  4.753214877240629e-10
3.5  4.5  4.753214877240629e-10
3.5  -0.5  0.025118789305549866
3.5  0.5  0.025118789305549866
4.5  0.5  0.025118789305549866
4.5  -0.5  0.025118789305549866
3.5  0.5  0.0010349275318456094
3.5  1.5  0.0010349275318456094
4.5  1.5  0.0010349275318456094
4.5  0.5  0.0010349275318456094
3.5  1.5  7.453011802700454e-5
3.5  2.5  7.453011802700454e-5
4.5  2.5  7.453011802700454e-5
4.5  1.5  7.453011802700454e-5
3.5  2.5  6.927262695020168e-6
3.5  3.5  6.927262695020168e-6
4.5  3.5  6.927262695020168e-6
4.5  2.5  6.927262695020168e-6
3.5  3.5  6.999622763838478e-8
3.5  4.5  6.999622763838478e-8
4.5  4.5  6.999622763838478e-8
4.5  3.5  6.999622763838478e-8
3.5  4.5  6.930019971506966e-10
3.5  5.5  6.930019971506966e-10
4.5  5.5  6.930019971506966e-10
4.5  4.5  6.930019971506966e-10
4.5  -0.5  0.06175882924077253
4.5  0.5  0.06175882924077253
5.5  0.5  0.06175882924077253
5.5  -0.5  0.06175882924077253
4.5  0.5  0.002150344245238375
4.5  1.5  0.002150344245238375
5.5  1.5  0.002150344245238375
5.5  0.5  0.002150344245238375
4.5  1.5  0.00012031295110058018
4.5  2.5  0.00012031295110058018
5.5  2.5  0.00012031295110058018
5.5  1.5  0.00012031295110058018
4.5  2.5  1.0254856621038432e-5
4.5  3.5  1.0254856621038432e-5
5.5  3.5  1.0254856621038432e-5
5.5  2.5  1.0254856621038432e-5
4.5  3.5  1.0063180271840199e-7
4.5  4.5  1.0063180271840199e-7
5.5  4.5  1.0063180271840199e-7
5.5  3.5  1.0063180271840199e-7
4.5  4.5  1.0172139298142123e-9
4.5  5.5  1.0172139298142123e-9
5.5  5.5  1.0172139298142123e-9
5.5  4.5  1.0172139298142123e-9


==> Unified Contact Simulation and Collision Detection(2)/trash/performance_data_?_?/angular_momentum_bilevel.dat <==
6.5  -0.5  0.001125949961282207
6.5  0.5  0.001125949961282207
7.5  0.5  0.001125949961282207
7.5  -0.5  0.001125949961282207
6.5  0.5  0.0011460379742413273
6.5  1.5  0.0011460379742413273
7.5  1.5  0.0011460379742413273
7.5  0.5  0.0011460379742413273
6.5  1.5  0.0011485437058804992
6.5  2.5  0.0011485437058804992
7.5  2.5  0.0011485437058804992
7.5  1.5  0.0011485437058804992
6.5  2.5  0.0011487783237639259
6.5  3.5  0.0011487783237639259
7.5  3.5  0.0011487783237639259
7.5  2.5  0.0011487783237639259
6.5  3.5  0.0011488041544899213
6.5  4.5  0.0011488041544899213
7.5  4.5  0.0011488041544899213
7.5  3.5  0.0011488041544899213
6.5  4.5  0.0011488044107743171
6.5  5.5  0.0011488044107743171
7.5  5.5  0.0011488044107743171
7.5  4.5  0.0011488044107743171
7.5  -0.5  0.0015883870112732377
7.5  0.5  0.0015883870112732377
8.5  0.5  0.0015883870112732377
8.5  -0.5  0.0015883870112732377
7.5  0.5  0.001682270525663082
7.5  1.5  0.001682270525663082
8.5  1.5  0.001682270525663082
8.5  0.5  0.001682270525663082
7.5  1.5  0.0016940379393188085
7.5  2.5  0.0016940379393188085
8.5  2.5  0.0016940379393188085
8.5  1.5  0.0016940379393188085
7.5  2.5  0.0016952114821779814
7.5  3.5  0.0016952114821779814
8.5  3.5  0.0016952114821779814
8.5  2.5  0.0016952114821779814
7.5  3.5  0.001695343572212648
7.5  4.5  0.001695343572212648
8.5  4.5  0.001695343572212648
8.5  3.5  0.001695343572212648
7.5  4.5  0.0016953448659553128
7.5  5.5  0.0016953448659553128
8.5  5.5  0.0016953448659553128
8.5  4.5  0.0016953448659553128
8.5  -0.5  0.0020252255752397736
8.5  0.5  0.0020252255752397736
9.5  0.5  0.0020252255752397736
9.5  -0.5  0.0020252255752397736
8.5  0.5  0.00224846579297362
8.5  1.5  0.00224846579297362
9.5  1.5  0.00224846579297362
9.5  0.5  0.00224846579297362
8.5  1.5  0.0022784943203271847
8.5  2.5  0.0022784943203271847
9.5  2.5  0.0022784943203271847
9.5  1.5  0.0022784943203271847
8.5  2.5  0.0022814972188380175
8.5  3.5  0.0022814972188380175
9.5  3.5  0.0022814972188380175
9.5  2.5  0.0022814972188380175
8.5  3.5  0.0022781290117901793
8.5  4.5  0.0022781290117901793
9.5  4.5  0.0022781290117901793
9.5  3.5  0.0022781290117901793
8.5  4.5  0.002280258916537338
8.5  5.5  0.002280258916537338
9.5  5.5  0.002280258916537338
9.5  4.5  0.002280258916537338
9.5  -0.5  0.002759168125906994
9.5  0.5  0.002759168125906994
10.5  0.5  0.002759168125906994
10.5  -0.5  0.002759168125906994
9.5  0.5  0.0032727010680447823
9.5  1.5  0.0032727010680447823
10.5  1.5  0.0032727010680447823
10.5  0.5  0.0032727010680447823
9.5  1.5  0.003390237115246733
9.5  2.5  0.003390237115246733
10.5  2.5  0.003390237115246733
10.5  1.5  0.003390237115246733
9.5  2.5  0.0034040941665115067
9.5  3.5  0.0034040941665115067
10.5  3.5  0.0034040941665115067
10.5  2.5  0.0034040941665115067
9.5  3.5  0.003408103144325478
9.5  4.5  0.003408103144325478
10.5  4.5  0.003408103144325478
10.5  3.5  0.003408103144325478
9.5  4.5  0.0034055766238131045
9.5  5.5  0.0034055766238131045
10.5  5.5  0.0034055766238131045
10.5  4.5  0.0034055766238131045
10.5  -0.5  0.003438210753339447
10.5  0.5  0.003438210753339447
11.5  0.5  0.003438210753339447
11.5  -0.5  0.003438210753339447
10.5  0.5  0.004049822928276733
10.5  1.5  0.004049822928276733
11.5  1.5  0.004049822928276733
11.5  0.5  0.004049822928276733
10.5  1.5  0.004304388463615069
10.5  2.5  0.004304388463615069
11.5  2.5  0.004304388463615069
11.5  1.5  0.004304388463615069
10.5  2.5  0.00434345856751911
10.5  3.5  0.00434345856751911
11.5  3.5  0.00434345856751911
11.5  2.5  0.00434345856751911
10.5  3.5  0.004347668005475659
10.5  4.5  0.004347668005475659
11.5  4.5  0.004347668005475659
11.5  3.5  0.004347668005475659
10.5  4.5  0.004347417334900068
10.5  5.5  0.004347417334900068
11.5  5.5  0.004347417334900068
11.5  4.5  0.004347417334900068
11.5  -0.5  0.004514120309493645
11.5  0.5  0.004514120309493645
12.5  0.5  0.004514120309493645
12.5  -0.5  0.004514120309493645
11.5  0.5  0.004860750203838529
11.5  1.5  0.004860750203838529
12.5  1.5  0.004860750203838529
12.5  0.5  0.004860750203838529
11.5  1.5  0.005359200997558199
11.5  2.5  0.005359200997558199
12.5  2.5  0.005359200997558199
12.5  1.5  0.005359200997558199
11.5  2.5  0.005422323589150978
11.5  3.5  0.005422323589150978
12.5  3.5  0.005422323589150978
12.5  2.5  0.005422323589150978
11.5  3.5  0.005432636321631107
11.5  4.5  0.005432636321631107
12.5  4.5  0.005432636321631107
12.5  3.5  0.005432636321631107
11.5  4.5  0.005429747971132252
11.5  5.5  0.005429747971132252
12.5  5.5  0.005429747971132252
12.5  4.5  0.005429747971132252


==> Unified Contact Simulation and Collision Detection(2)/trash/performance_data_?_?/angular_momentum_single_level.dat <==
-0.5  -0.5  0.0011056682427329776
-0.5  0.5  0.0011056682427329776
0.5  0.5  0.0011056682427329776
0.5  -0.5  0.0011056682427329776
-0.5  0.5  8.492972711306193e-5
-0.5  1.5  8.492972711306193e-5
0.5  1.5  8.492972711306193e-5
0.5  0.5  8.492972711306193e-5
-0.5  1.5  8.065106306860457e-6
-0.5  2.5  8.065106306860457e-6
0.5  2.5  8.065106306860457e-6
0.5  1.5  8.065106306860457e-6
-0.5  2.5  8.013341230831888e-7
-0.5  3.5  8.013341230831888e-7
0.5  3.5  8.013341230831888e-7
0.5  2.5  8.013341230831888e-7
-0.5  3.5  7.994097264028392e-9
-0.5  4.5  7.994097264028392e-9
0.5  4.5  7.994097264028392e-9
0.5  3.5  7.994097264028392e-9
-0.5  4.5  7.994035984059922e-11
-0.5  5.5  7.994035984059922e-11
0.5  5.5  7.994035984059922e-11
0.5  4.5  7.994035984059922e-11
0.5  -0.5  0.0015021393544286308
0.5  0.5  0.0015021393544286308
1.5  0.5  0.0015021393544286308
1.5  -0.5  0.0015021393544286308
0.5  0.5  9.55485511622939e-5
0.5  1.5  9.55485511622939e-5
1.5  1.5  9.55485511622939e-5
1.5  0.5  9.55485511622939e-5
0.5  1.5  8.196372433407254e-6
0.5  2.5  8.196372433407254e-6
1.5  2.5  8.196372433407254e-6
1.5  1.5  8.196372433407254e-6
0.5  2.5  8.014891080036671e-7
0.5  3.5  8.014891080036671e-7
1.5  3.5  8.014891080036671e-7
1.5  2.5  8.014891080036671e-7
0.5  3.5  7.994242467964663e-9
0.5  4.5  7.994242467964663e-9
1.5  4.5  7.994242467964663e-9
1.5  3.5  7.994242467964663e-9
0.5  4.5  7.994036747966495e-11
0.5  5.5  7.994036747966495e-11
1.5  5.5  7.994036747966495e-11
1.5  4.5  7.994036747966495e-11
1.5  -0.5  0.0018686684802677663
1.5  0.5  0.0018686684802677663
2.5  0.5  0.0018686684802677663
2.5  -0.5  0.0018686684802677663
1.5  0.5  0.00010611425743759114
1.5  1.5  0.00010611425743759114
2.5  1.5  0.00010611425743759114
2.5  0.5  0.00010611425743759114
1.5  1.5  8.424372569467474e-6
1.5  2.5  8.424372569467474e-6
2.5  2.5  8.424372569467474e-6
2.5  1.5  8.424372569467474e-6
1.5  2.5  8.04048198764598e-7
1.5  3.5  8.04048198764598e-7
2.5  3.5  8.04048198764598e-7
2.5  2.5  8.04048198764598e-7
1.5  3.5  7.994501516242182e-9
1.5  4.5  7.994501516242182e-9
2.5  4.5  7.994501516242182e-9
2.5  3.5  7.994501516242182e-9
1.5  4.5  7.994039501121282e-11
1.5  5.5  7.994039501121282e-11
2.5  5.5  7.994039501121282e-11
2.5  4.5  7.994039501121282e-11
2.5  -0.5  0.002458456428045605
2.5  0.5  0.002458456428045605
3.5  0.5  0.002458456428045605
3.5  -0.5  0.002458456428045605
2.5  0.5  0.00013568656925223589
2.5  1.5  0.00013568656925223589
3.5  1.5  0.00013568656925223589
3.5  0.5  0.00013568656925223589
2.5  1.5  9.048396732973109e-6
2.5  2.5  9.048396732973109e-6
3.5  2.5  9.048396732973109e-6
3.5  1.5  9.048396732973109e-6
2.5  2.5  8.120842341371988e-7
2.5  3.5  8.120842341371988e-7
3.5  3.5  8.120842341371988e-7
3.5  2.5  8.120842341371988e-7
2.5  3.5  7.995324994920849e-9
2.5  4.5  7.995324994920849e-9
3.5  4.5  7.995324994920849e-9
3.5  3.5  7.995324994920849e-9
2.5  4.5  7.994047519594249e-11
2.5  5.5  7.994047519594249e-11
3.5  5.5  7.994047519594249e-11
3.5  4.5  7.994047519594249e-11
3.5  -0.5  0.003070698794393002
3.5  0.5  0.003070698794393002
4.5  0.5  0.003070698794393002
4.5  -0.5  0.003070698794393002
3.5  0.5  0.00017360418223880011
3.5  1.5  0.00017360418223880011
4.5  1.5  0.00017360418223880011
4.5  0.5  0.00017360418223880011
3.5  1.5  9.701434869344549e-6
3.5  2.5  9.701434869344549e-6
4.5  2.5  9.701434869344549e-6
4.5  1.5  9.701434869344549e-6
3.5  2.5  8.237222300750933e-7
3.5  3.5  8.237222300750933e-7
4.5  3.5  8.237222300750933e-7
4.5  2.5  8.237222300750933e-7
3.5  3.5  7.996548057751673e-9
3.5  4.5  7.996548057751673e-9
4.5  4.5  7.996548057751673e-9
4.5  3.5  7.996548057751673e-9
3.5  4.5  7.994059726874672e-11
3.5  5.5  7.994059726874672e-11
4.5  5.5  7.994059726874672e-11
4.5  4.5  7.994059726874672e-11
4.5  -0.5  0.0047559699763924405
4.5  0.5  0.0047559699763924405
5.5  0.5  0.0047559699763924405
5.5  -0.5  0.0047559699763924405
4.5  0.5  0.00024750821567967336
4.5  1.5  0.00024750821567967336
5.5  1.5  0.00024750821567967336
5.5  0.5  0.00024750821567967336
4.5  1.5  1.0999591299124331e-5
4.5  2.5  1.0999591299124331e-5
5.5  2.5  1.0999591299124331e-5
5.5  1.5  1.0999591299124331e-5
4.5  2.5  8.468433763889411e-7
4.5  3.5  8.468433763889411e-7
5.5  3.5  8.468433763889411e-7
5.5  2.5  8.468433763889411e-7
4.5  3.5  7.999078871057061e-9
4.5  4.5  7.999078871057061e-9
5.5  4.5  7.999078871057061e-9
5.5  3.5  7.999078871057061e-9
4.5  4.5  7.994085109439991e-11
4.5  5.5  7.994085109439991e-11
5.5  5.5  7.994085109439991e-11
5.5  4.5  7.994085109439991e-11


==> Unified Contact Simulation and Collision Detection(2)/trash/performance_data_?_?/error_rate_bilevel.dat <==
6.5  -0.5  0.0
6.5  0.5  0.0
7.5  0.5  0.0
7.5  -0.5  0.0
6.5  0.5  0.0
6.5  1.5  0.0
7.5  1.5  0.0
7.5  0.5  0.0
6.5  1.5  0.0
6.5  2.5  0.0
7.5  2.5  0.0
7.5  1.5  0.0
6.5  2.5  0.0
6.5  3.5  0.0
7.5  3.5  0.0
7.5  2.5  0.0
6.5  3.5  0.0
6.5  4.5  0.0
7.5  4.5  0.0
7.5  3.5  0.0
6.5  4.5  0.0
6.5  5.5  0.0
7.5  5.5  0.0
7.5  4.5  0.0
7.5  -0.5  0.0
7.5  0.5  0.0
8.5  0.5  0.0
8.5  -0.5  0.0
7.5  0.5  0.0
7.5  1.5  0.0
8.5  1.5  0.0
8.5  0.5  0.0
7.5  1.5  0.0
7.5  2.5  0.0
8.5  2.5  0.0
8.5  1.5  0.0
7.5  2.5  0.0
7.5  3.5  0.0
8.5  3.5  0.0
8.5  2.5  0.0
7.5  3.5  0.0
7.5  4.5  0.0
8.5  4.5  0.0
8.5  3.5  0.0
7.5  4.5  0.0
7.5  5.5  0.0
8.5  5.5  0.0
8.5  4.5  0.0
8.5  -0.5  0.0
8.5  0.5  0.0
9.5  0.5  0.0
9.5  -0.5  0.0
8.5  0.5  0.0
8.5  1.5  0.0
9.5  1.5  0.0
9.5  0.5  0.0
8.5  1.5  0.0
8.5  2.5  0.0
9.5  2.5  0.0
9.5  1.5  0.0
8.5  2.5  0.0
8.5  3.5  0.0
9.5  3.5  0.0
9.5  2.5  0.0
8.5  3.5  0.0
8.5  4.5  0.0
9.5  4.5  0.0
9.5  3.5  0.0
8.5  4.5  0.0
8.5  5.5  0.0
9.5  5.5  0.0
9.5  4.5  0.0
9.5  -0.5  0.0
9.5  0.5  0.0
10.5  0.5  0.0
10.5  -0.5  0.0
9.5  0.5  0.0
9.5  1.5  0.0
10.5  1.5  0.0
10.5  0.5  0.0
9.5  1.5  0.0
9.5  2.5  0.0
10.5  2.5  0.0
10.5  1.5  0.0
9.5  2.5  0.0
9.5  3.5  0.0
10.5  3.5  0.0
10.5  2.5  0.0
9.5  3.5  0.0
9.5  4.5  0.0
10.5  4.5  0.0
10.5  3.5  0.0
9.5  4.5  0.0
9.5  5.5  0.0
10.5  5.5  0.0
10.5  4.5  0.0
10.5  -0.5  0.0
10.5  0.5  0.0
11.5  0.5  0.0
11.5  -0.5  0.0
10.5  0.5  0.0
10.5  1.5  0.0
11.5  1.5  0.0
11.5  0.5  0.0
10.5  1.5  0.0
10.5  2.5  0.0
11.5  2.5  0.0
11.5  1.5  0.0
10.5  2.5  0.0
10.5  3.5  0.0
11.5  3.5  0.0
11.5  2.5  0.0
10.5  3.5  0.0
10.5  4.5  0.0
11.5  4.5  0.0
11.5  3.5  0.0
10.5  4.5  0.0
10.5  5.5  0.0
11.5  5.5  0.0
11.5  4.5  0.0
11.5  -0.5  0.0
11.5  0.5  0.0
12.5  0.5  0.0
12.5  -0.5  0.0
11.5  0.5  0.0
11.5  1.5  0.0
12.5  1.5  0.0
12.5  0.5  0.0
11.5  1.5  0.0
11.5  2.5  0.0
12.5  2.5  0.0
12.5  1.5  0.0
11.5  2.5  0.0
11.5  3.5  0.0
12.5  3.5  0.0
12.5  2.5  0.0
11.5  3.5  0.0
11.5  4.5  0.0
12.5  4.5  0.0
12.5  3.5  0.0
11.5  4.5  0.0
11.5  5.5  0.0
12.5  5.5  0.0
12.5  4.5  0.0


==> Unified Contact Simulation and Collision Detection(2)/trash/performance_data_?_?/error_rate_single_level.dat <==
-0.5  -0.5  0.0
-0.5  0.5  0.0
0.5  0.5  0.0
0.5  -0.5  0.0
-0.5  0.5  0.0
-0.5  1.5  0.0
0.5  1.5  0.0
0.5  0.5  0.0
-0.5  1.5  0.0
-0.5  2.5  0.0
0.5  2.5  0.0
0.5  1.5  0.0
-0.5  2.5  0.0
-0.5  3.5  0.0
0.5  3.5  0.0
0.5  2.5  0.0
-0.5  3.5  0.0
-0.5  4.5  0.0
0.5  4.5  0.0
0.5  3.5  0.0
-0.5  4.5  0.0
-0.5  5.5  0.0
0.5  5.5  0.0
0.5  4.5  0.0
0.5  -0.5  0.0
0.5  0.5  0.0
1.5  0.5  0.0
1.5  -0.5  0.0
0.5  0.5  0.0
0.5  1.5  0.0
1.5  1.5  0.0
1.5  0.5  0.0
0.5  1.5  0.0
0.5  2.5  0.0
1.5  2.5  0.0
1.5  1.5  0.0
0.5  2.5  0.0
0.5  3.5  0.0
1.5  3.5  0.0
1.5  2.5  0.0
0.5  3.5  0.0
0.5  4.5  0.0
1.5  4.5  0.0
1.5  3.5  0.0
0.5  4.5  0.0
0.5  5.5  0.0
1.5  5.5  0.0
1.5  4.5  0.0
1.5  -0.5  0.0
1.5  0.5  0.0
2.5  0.5  0.0
2.5  -0.5  0.0
1.5  0.5  0.0
1.5  1.5  0.0
2.5  1.5  0.0
2.5  0.5  0.0
1.5  1.5  0.0
1.5  2.5  0.0
2.5  2.5  0.0
2.5  1.5  0.0
1.5  2.5  0.0
1.5  3.5  0.0
2.5  3.5  0.0
2.5  2.5  0.0
1.5  3.5  0.0
1.5  4.5  0.0
2.5  4.5  0.0
2.5  3.5  0.0
1.5  4.5  0.0
1.5  5.5  0.0
2.5  5.5  0.0
2.5  4.5  0.0
2.5  -0.5  0.0
2.5  0.5  0.0
3.5  0.5  0.0
3.5  -0.5  0.0
2.5  0.5  0.0
2.5  1.5  0.0
3.5  1.5  0.0
3.5  0.5  0.0
2.5  1.5  0.0
2.5  2.5  0.0
3.5  2.5  0.0
3.5  1.5  0.0
2.5  2.5  0.0
2.5  3.5  0.0
3.5  3.5  0.0
3.5  2.5  0.0
2.5  3.5  0.0
2.5  4.5  0.0
3.5  4.5  0.0
3.5  3.5  0.0
2.5  4.5  0.0
2.5  5.5  0.0
3.5  5.5  0.0
3.5  4.5  0.0
3.5  -0.5  0.0
3.5  0.5  0.0
4.5  0.5  0.0
4.5  -0.5  0.0
3.5  0.5  0.0
3.5  1.5  0.0
4.5  1.5  0.0
4.5  0.5  0.0
3.5  1.5  0.0
3.5  2.5  0.0
4.5  2.5  0.0
4.5  1.5  0.0
3.5  2.5  0.0
3.5  3.5  0.0
4.5  3.5  0.0
4.5  2.5  0.0
3.5  3.5  0.0
3.5  4.5  0.0
4.5  4.5  0.0
4.5  3.5  0.0
3.5  4.5  0.0
3.5  5.5  0.0
4.5  5.5  0.0
4.5  4.5  0.0
4.5  -0.5  0.0
4.5  0.5  0.0
5.5  0.5  0.0
5.5  -0.5  0.0
4.5  0.5  0.0
4.5  1.5  0.0
5.5  1.5  0.0
5.5  0.5  0.0
4.5  1.5  0.0
4.5  2.5  0.0
5.5  2.5  0.0
5.5  1.5  0.0
4.5  2.5  0.0
4.5  3.5  0.0
5.5  3.5  0.0
5.5  2.5  0.0
4.5  3.5  0.0
4.5  4.5  0.0
5.5  4.5  0.0
5.5  3.5  0.0
4.5  4.5  0.0
4.5  5.5  0.0
5.5  5.5  0.0
5.5  4.5  0.0


==> Unified Contact Simulation and Collision Detection(2)/trash/performance_data_?_?/failure_rate_bilevel.dat <==
6.5  -0.5  0.85
6.5  0.5  0.85
7.5  0.5  0.85
7.5  -0.5  0.85
6.5  0.5  0.9
6.5  1.5  0.9
7.5  1.5  0.9
7.5  0.5  0.9
6.5  1.5  0.85
6.5  2.5  0.85
7.5  2.5  0.85
7.5  1.5  0.85
6.5  2.5  0.9
6.5  3.5  0.9
7.5  3.5  0.9
7.5  2.5  0.9
6.5  3.5  0.85
6.5  4.5  0.85
7.5  4.5  0.85
7.5  3.5  0.85
6.5  4.5  0.9
6.5  5.5  0.9
7.5  5.5  0.9
7.5  4.5  0.9
7.5  -0.5  0.8
7.5  0.5  0.8
8.5  0.5  0.8
8.5  -0.5  0.8
7.5  0.5  0.8
7.5  1.5  0.8
8.5  1.5  0.8
8.5  0.5  0.8
7.5  1.5  0.75
7.5  2.5  0.75
8.5  2.5  0.75
8.5  1.5  0.75
7.5  2.5  0.65
7.5  3.5  0.65
8.5  3.5  0.65
8.5  2.5  0.65
7.5  3.5  0.8
7.5  4.5  0.8
8.5  4.5  0.8
8.5  3.5  0.8
7.5  4.5  0.8
7.5  5.5  0.8
8.5  5.5  0.8
8.5  4.5  0.8
8.5  -0.5  0.75
8.5  0.5  0.75
9.5  0.5  0.75
9.5  -0.5  0.75
8.5  0.5  0.65
8.5  1.5  0.65
9.5  1.5  0.65
9.5  0.5  0.65
8.5  1.5  0.65
8.5  2.5  0.65
9.5  2.5  0.65
9.5  1.5  0.65
8.5  2.5  0.7
8.5  3.5  0.7
9.5  3.5  0.7
9.5  2.5  0.7
8.5  3.5  0.7
8.5  4.5  0.7
9.5  4.5  0.7
9.5  3.5  0.7
8.5  4.5  0.75
8.5  5.5  0.75
9.5  5.5  0.75
9.5  4.5  0.75
9.5  -0.5  0.8
9.5  0.5  0.8
10.5  0.5  0.8
10.5  -0.5  0.8
9.5  0.5  0.6
9.5  1.5  0.6
10.5  1.5  0.6
10.5  0.5  0.6
9.5  1.5  0.7
9.5  2.5  0.7
10.5  2.5  0.7
10.5  1.5  0.7
9.5  2.5  0.6
9.5  3.5  0.6
10.5  3.5  0.6
10.5  2.5  0.6
9.5  3.5  0.6
9.5  4.5  0.6
10.5  4.5  0.6
10.5  3.5  0.6
9.5  4.5  0.55
9.5  5.5  0.55
10.5  5.5  0.55
10.5  4.5  0.55
10.5  -0.5  0.6
10.5  0.5  0.6
11.5  0.5  0.6
11.5  -0.5  0.6
10.5  0.5  0.8
10.5  1.5  0.8
11.5  1.5  0.8
11.5  0.5  0.8
10.5  1.5  0.55
10.5  2.5  0.55
11.5  2.5  0.55
11.5  1.5  0.55
10.5  2.5  0.55
10.5  3.5  0.55
11.5  3.5  0.55
11.5  2.5  0.55
10.5  3.5  0.6
10.5  4.5  0.6
11.5  4.5  0.6
11.5  3.5  0.6
10.5  4.5  0.6
10.5  5.5  0.6
11.5  5.5  0.6
11.5  4.5  0.6
11.5  -0.5  0.55
11.5  0.5  0.55
12.5  0.5  0.55
12.5  -0.5  0.55
11.5  0.5  0.6
11.5  1.5  0.6
12.5  1.5  0.6
12.5  0.5  0.6
11.5  1.5  0.5
11.5  2.5  0.5
12.5  2.5  0.5
12.5  1.5  0.5
11.5  2.5  0.65
11.5  3.5  0.65
12.5  3.5  0.65
12.5  2.5  0.65
11.5  3.5  0.55
11.5  4.5  0.55
12.5  4.5  0.55
12.5  3.5  0.55
11.5  4.5  0.55
11.5  5.5  0.55
12.5  5.5  0.55
12.5  4.5  0.55


==> Unified Contact Simulation and Collision Detection(2)/trash/performance_data_?_?/failure_rate_single_level.dat <==
-0.5  -0.5  0.01
-0.5  0.5  0.01
0.5  0.5  0.01
0.5  -0.5  0.01
-0.5  0.5  0.0
-0.5  1.5  0.0
0.5  1.5  0.0
0.5  0.5  0.0
-0.5  1.5  0.0
-0.5  2.5  0.0
0.5  2.5  0.0
0.5  1.5  0.0
-0.5  2.5  0.0
-0.5  3.5  0.0
0.5  3.5  0.0
0.5  2.5  0.0
-0.5  3.5  0.0
-0.5  4.5  0.0
0.5  4.5  0.0
0.5  3.5  0.0
-0.5  4.5  0.0
-0.5  5.5  0.0
0.5  5.5  0.0
0.5  4.5  0.0
0.5  -0.5  0.0
0.5  0.5  0.0
1.5  0.5  0.0
1.5  -0.5  0.0
0.5  0.5  0.0
0.5  1.5  0.0
1.5  1.5  0.0
1.5  0.5  0.0
0.5  1.5  0.0
0.5  2.5  0.0
1.5  2.5  0.0
1.5  1.5  0.0
0.5  2.5  0.0
0.5  3.5  0.0
1.5  3.5  0.0
1.5  2.5  0.0
0.5  3.5  0.0
0.5  4.5  0.0
1.5  4.5  0.0
1.5  3.5  0.0
0.5  4.5  0.0
0.5  5.5  0.0
1.5  5.5  0.0
1.5  4.5  0.0
1.5  -0.5  0.0
1.5  0.5  0.0
2.5  0.5  0.0
2.5  -0.5  0.0
1.5  0.5  0.0
1.5  1.5  0.0
2.5  1.5  0.0
2.5  0.5  0.0
1.5  1.5  0.0
1.5  2.5  0.0
2.5  2.5  0.0
2.5  1.5  0.0
1.5  2.5  0.0
1.5  3.5  0.0
2.5  3.5  0.0
2.5  2.5  0.0
1.5  3.5  0.0
1.5  4.5  0.0
2.5  4.5  0.0
2.5  3.5  0.0
1.5  4.5  0.0
1.5  5.5  0.0
2.5  5.5  0.0
2.5  4.5  0.0
2.5  -0.5  0.0
2.5  0.5  0.0
3.5  0.5  0.0
3.5  -0.5  0.0
2.5  0.5  0.0
2.5  1.5  0.0
3.5  1.5  0.0
3.5  0.5  0.0
2.5  1.5  0.0
2.5  2.5  0.0
3.5  2.5  0.0
3.5  1.5  0.0
2.5  2.5  0.0
2.5  3.5  0.0
3.5  3.5  0.0
3.5  2.5  0.0
2.5  3.5  0.0
2.5  4.5  0.0
3.5  4.5  0.0
3.5  3.5  0.0
2.5  4.5  0.0
2.5  5.5  0.0
3.5  5.5  0.0
3.5  4.5  0.0
3.5  -0.5  0.0
3.5  0.5  0.0
4.5  0.5  0.0
4.5  -0.5  0.0
3.5  0.5  0.0
3.5  1.5  0.0
4.5  1.5  0.0
4.5  0.5  0.0
3.5  1.5  0.0
3.5  2.5  0.0
4.5  2.5  0.0
4.5  1.5  0.0
3.5  2.5  0.0
3.5  3.5  0.0
4.5  3.5  0.0
4.5  2.5  0.0
3.5  3.5  0.0
3.5  4.5  0.0
4.5  4.5  0.0
4.5  3.5  0.0
3.5  4.5  0.0
3.5  5.5  0.0
4.5  5.5  0.0
4.5  4.5  0.0
4.5  -0.5  0.0
4.5  0.5  0.0
5.5  0.5  0.0
5.5  -0.5  0.0
4.5  0.5  0.0
4.5  1.5  0.0
5.5  1.5  0.0
5.5  0.5  0.0
4.5  1.5  0.0
4.5  2.5  0.0
5.5  2.5  0.0
5.5  1.5  0.0
4.5  2.5  0.0
4.5  3.5  0.0
5.5  3.5  0.0
5.5  2.5  0.0
4.5  3.5  0.0
4.5  4.5  0.0
5.5  4.5  0.0
5.5  3.5  0.0
4.5  4.5  0.0
4.5  5.5  0.0
5.5  5.5  0.0
5.5  4.5  0.0


==> Unified Contact Simulation and Collision Detection(2)/trash/performance_data_?_?/iterations_bilevel.dat <==
6.5  -0.5  17.8
6.5  0.5  17.8
7.5  0.5  17.8
7.5  -0.5  17.8
6.5  0.5  17.013333333333332
6.5  1.5  17.013333333333332
7.5  1.5  17.013333333333332
7.5  0.5  17.013333333333332
6.5  1.5  15.13
6.5  2.5  15.13
7.5  2.5  15.13
7.5  1.5  15.13
6.5  2.5  16.833333333333332
6.5  3.5  16.833333333333332
7.5  3.5  16.833333333333332
7.5  2.5  16.833333333333332
6.5  3.5  16.589999999999996
6.5  4.5  16.589999999999996
7.5  4.5  16.589999999999996
7.5  3.5  16.589999999999996
6.5  4.5  19.34
6.5  5.5  19.34
7.5  5.5  19.34
7.5  4.5  19.34
7.5  -0.5  11.591666666666667
7.5  0.5  11.591666666666667
8.5  0.5  11.591666666666667
8.5  -0.5  11.591666666666667
7.5  0.5  11.815
7.5  1.5  11.815
8.5  1.5  11.815
8.5  0.5  11.815
7.5  1.5  12.231666666666667
7.5  2.5  12.231666666666667
8.5  2.5  12.231666666666667
8.5  1.5  12.231666666666667
7.5  2.5  13.086666666666668
7.5  3.5  13.086666666666668
8.5  3.5  13.086666666666668
8.5  2.5  13.086666666666668
7.5  3.5  14.411666666666667
7.5  4.5  14.411666666666667
8.5  4.5  14.411666666666667
8.5  3.5  14.411666666666667
7.5  4.5  15.978333333333335
7.5  5.5  15.978333333333335
8.5  5.5  15.978333333333335
8.5  4.5  15.978333333333335
8.5  -0.5  11.03
8.5  0.5  11.03
9.5  0.5  11.03
9.5  -0.5  11.03
8.5  0.5  10.876666666666667
8.5  1.5  10.876666666666667
9.5  1.5  10.876666666666667
9.5  0.5  10.876666666666667
8.5  1.5  10.837777777777779
8.5  2.5  10.837777777777779
9.5  2.5  10.837777777777779
9.5  1.5  10.837777777777779
8.5  2.5  11.80111111111111
8.5  3.5  11.80111111111111
9.5  3.5  11.80111111111111
9.5  2.5  11.80111111111111
8.5  3.5  13.044444444444443
8.5  4.5  13.044444444444443
9.5  4.5  13.044444444444443
9.5  3.5  13.044444444444443
8.5  4.5  15.168888888888887
8.5  5.5  15.168888888888887
9.5  5.5  15.168888888888887
9.5  4.5  15.168888888888887
9.5  -0.5  9.983333333333333
9.5  0.5  9.983333333333333
10.5  0.5  9.983333333333333
10.5  -0.5  9.983333333333333
9.5  0.5  10.678666666666668
9.5  1.5  10.678666666666668
10.5  1.5  10.678666666666668
10.5  0.5  10.678666666666668
9.5  1.5  10.834666666666667
9.5  2.5  10.834666666666667
10.5  2.5  10.834666666666667
10.5  1.5  10.834666666666667
9.5  2.5  11.364666666666666
9.5  3.5  11.364666666666666
10.5  3.5  11.364666666666666
10.5  2.5  11.364666666666666
9.5  3.5  12.797999999999998
9.5  4.5  12.797999999999998
10.5  4.5  12.797999999999998
10.5  3.5  12.797999999999998
9.5  4.5  15.013333333333332
9.5  5.5  15.013333333333332
10.5  5.5  15.013333333333332
10.5  4.5  15.013333333333332
10.5  -0.5  9.084761904761901
10.5  0.5  9.084761904761901
11.5  0.5  9.084761904761901
11.5  -0.5  9.084761904761901
10.5  0.5  10.505238095238095
10.5  1.5  10.505238095238095
11.5  1.5  10.505238095238095
11.5  0.5  10.505238095238095
10.5  1.5  10.245714285714286
10.5  2.5  10.245714285714286
11.5  2.5  10.245714285714286
11.5  1.5  10.245714285714286
10.5  2.5  11.044285714285715
10.5  3.5  11.044285714285715
11.5  3.5  11.044285714285715
11.5  2.5  11.044285714285715
10.5  3.5  12.27
10.5  4.5  12.27
11.5  4.5  12.27
11.5  3.5  12.27
10.5  4.5  14.878095238095238
10.5  5.5  14.878095238095238
11.5  5.5  14.878095238095238
11.5  4.5  14.878095238095238
11.5  -0.5  8.827333333333334
11.5  0.5  8.827333333333334
12.5  0.5  8.827333333333334
12.5  -0.5  8.827333333333334
11.5  0.5  9.634666666666666
11.5  1.5  9.634666666666666
12.5  1.5  9.634666666666666
12.5  0.5  9.634666666666666
11.5  1.5  10.771333333333333
11.5  2.5  10.771333333333333
12.5  2.5  10.771333333333333
12.5  1.5  10.771333333333333
11.5  2.5  11.376333333333333
11.5  3.5  11.376333333333333
12.5  3.5  11.376333333333333
12.5  2.5  11.376333333333333
11.5  3.5  12.648
11.5  4.5  12.648
12.5  4.5  12.648
12.5  3.5  12.648
11.5  4.5  15.179999999999998
11.5  5.5  15.179999999999998
12.5  5.5  15.179999999999998
12.5  4.5  15.179999999999998


==> Unified Contact Simulation and Collision Detection(2)/trash/performance_data_?_?/iterations_single_level.dat <==
-0.5  -0.5  8.21
-0.5  0.5  8.21
0.5  0.5  8.21
0.5  -0.5  8.21
-0.5  0.5  8.713999999999999
-0.5  1.5  8.713999999999999
0.5  1.5  8.713999999999999
0.5  0.5  8.713999999999999
-0.5  1.5  9.332666666666666
-0.5  2.5  9.332666666666666
0.5  2.5  9.332666666666666
0.5  1.5  9.332666666666666
-0.5  2.5  10.020666666666665
-0.5  3.5  10.020666666666665
0.5  3.5  10.020666666666665
0.5  2.5  10.020666666666665
-0.5  3.5  11.537333333333331
-0.5  4.5  11.537333333333331
0.5  4.5  11.537333333333331
0.5  3.5  11.537333333333331
-0.5  4.5  13.942000000000002
-0.5  5.5  13.942000000000002
0.5  5.5  13.942000000000002
0.5  4.5  13.942000000000002
0.5  -0.5  8.404333333333334
0.5  0.5  8.404333333333334
1.5  0.5  8.404333333333334
1.5  -0.5  8.404333333333334
0.5  0.5  9.158000000000001
0.5  1.5  9.158000000000001
1.5  1.5  9.158000000000001
1.5  0.5  9.158000000000001
0.5  1.5  9.547666666666666
0.5  2.5  9.547666666666666
1.5  2.5  9.547666666666666
1.5  1.5  9.547666666666666
0.5  2.5  10.38
0.5  3.5  10.38
1.5  3.5  10.38
1.5  2.5  10.38
0.5  3.5  11.920666666666666
0.5  4.5  11.920666666666666
1.5  4.5  11.920666666666666
1.5  3.5  11.920666666666666
0.5  4.5  14.139666666666667
0.5  5.5  14.139666666666667
1.5  5.5  14.139666666666667
1.5  4.5  14.139666666666667
1.5  -0.5  8.568888888888889
1.5  0.5  8.568888888888889
2.5  0.5  8.568888888888889
2.5  -0.5  8.568888888888889
1.5  0.5  9.397555555555556
1.5  1.5  9.397555555555556
2.5  1.5  9.397555555555556
2.5  0.5  9.397555555555556
1.5  1.5  9.822000000000001
1.5  2.5  9.822000000000001
2.5  2.5  9.822000000000001
2.5  1.5  9.822000000000001
1.5  2.5  10.77977777777778
1.5  3.5  10.77977777777778
2.5  3.5  10.77977777777778
2.5  2.5  10.77977777777778
1.5  3.5  12.19488888888889
1.5  4.5  12.19488888888889
2.5  4.5  12.19488888888889
2.5  3.5  12.19488888888889
1.5  4.5  14.626444444444447
1.5  5.5  14.626444444444447
2.5  5.5  14.626444444444447
2.5  4.5  14.626444444444447
2.5  -0.5  8.7228
2.5  0.5  8.7228
3.5  0.5  8.7228
3.5  -0.5  8.7228
2.5  0.5  9.553200000000002
2.5  1.5  9.553200000000002
3.5  1.5  9.553200000000002
3.5  0.5  9.553200000000002
2.5  1.5  10.081733333333332
2.5  2.5  10.081733333333332
3.5  2.5  10.081733333333332
3.5  1.5  10.081733333333332
2.5  2.5  10.9736
2.5  3.5  10.9736
3.5  3.5  10.9736
3.5  2.5  10.9736
2.5  3.5  12.436666666666667
2.5  4.5  12.436666666666667
3.5  4.5  12.436666666666667
3.5  3.5  12.436666666666667
2.5  4.5  14.902666666666667
2.5  5.5  14.902666666666667
3.5  5.5  14.902666666666667
3.5  4.5  14.902666666666667
3.5  -0.5  8.776095238095238
3.5  0.5  8.776095238095238
4.5  0.5  8.776095238095238
4.5  -0.5  8.776095238095238
3.5  0.5  9.628380952380953
3.5  1.5  9.628380952380953
4.5  1.5  9.628380952380953
4.5  0.5  9.628380952380953
3.5  1.5  10.308190476190477
3.5  2.5  10.308190476190477
4.5  2.5  10.308190476190477
4.5  1.5  10.308190476190477
3.5  2.5  11.278666666666666
3.5  3.5  11.278666666666666
4.5  3.5  11.278666666666666
4.5  2.5  11.278666666666666
3.5  3.5  12.823142857142859
3.5  4.5  12.823142857142859
4.5  4.5  12.823142857142859
4.5  3.5  12.823142857142859
3.5  4.5  15.085047619047621
3.5  5.5  15.085047619047621
4.5  5.5  15.085047619047621
4.5  4.5  15.085047619047621
4.5  -0.5  8.893933333333333
4.5  0.5  8.893933333333333
5.5  0.5  8.893933333333333
5.5  -0.5  8.893933333333333
4.5  0.5  9.9244
4.5  1.5  9.9244
5.5  1.5  9.9244
5.5  0.5  9.9244
4.5  1.5  10.549
4.5  2.5  10.549
5.5  2.5  10.549
5.5  1.5  10.549
4.5  2.5  11.809933333333332
4.5  3.5  11.809933333333332
5.5  3.5  11.809933333333332
5.5  2.5  11.809933333333332
4.5  3.5  13.181133333333332
4.5  4.5  13.181133333333332
5.5  4.5  13.181133333333332
5.5  3.5  13.181133333333332
4.5  4.5  15.560799999999999
4.5  5.5  15.560799999999999
5.5  5.5  15.560799999999999
5.5  4.5  15.560799999999999


==> Unified Contact Simulation and Collision Detection(2)/trash/performance_data_?_?/linear_momentum_bilevel.dat <==
6.5  -0.5  0.001281481887334775
6.5  0.5  0.001281481887334775
7.5  0.5  0.001281481887334775
7.5  -0.5  0.001281481887334775
6.5  0.5  0.0018744387513978083
6.5  1.5  0.0018744387513978083
7.5  1.5  0.0018744387513978083
7.5  0.5  0.0018744387513978083
6.5  1.5  0.0019368476668019368
6.5  2.5  0.0019368476668019368
7.5  2.5  0.0019368476668019368
7.5  1.5  0.0019368476668019368
6.5  2.5  0.0019430999932588267
6.5  3.5  0.0019430999932588267
7.5  3.5  0.0019430999932588267
7.5  2.5  0.0019430999932588267
6.5  3.5  0.0019437875701578406
6.5  4.5  0.0019437875701578406
7.5  4.5  0.0019437875701578406
7.5  3.5  0.0019437875701578406
6.5  4.5  0.0019437944432602067
6.5  5.5  0.0019437944432602067
7.5  5.5  0.0019437944432602067
7.5  4.5  0.0019437944432602067
7.5  -0.5  0.0015863293036825945
7.5  0.5  0.0015863293036825945
8.5  0.5  0.0015863293036825945
8.5  -0.5  0.0015863293036825945
7.5  0.5  0.0022708504594406167
7.5  1.5  0.0022708504594406167
8.5  1.5  0.0022708504594406167
8.5  0.5  0.0022708504594406167
7.5  1.5  0.0024032233880413568
7.5  2.5  0.0024032233880413568
8.5  2.5  0.0024032233880413568
8.5  1.5  0.0024032233880413568
7.5  2.5  0.0024169557624130894
7.5  3.5  0.0024169557624130894
8.5  3.5  0.0024169557624130894
8.5  2.5  0.0024169557624130894
7.5  3.5  0.002418509535006002
7.5  4.5  0.002418509535006002
8.5  4.5  0.002418509535006002
8.5  3.5  0.002418509535006002
7.5  4.5  0.0024185248302120385
7.5  5.5  0.0024185248302120385
8.5  5.5  0.0024185248302120385
8.5  4.5  0.0024185248302120385
8.5  -0.5  0.0027537551276792574
8.5  0.5  0.0027537551276792574
9.5  0.5  0.0027537551276792574
9.5  -0.5  0.0027537551276792574
8.5  0.5  0.0026948061500951174
8.5  1.5  0.0026948061500951174
9.5  1.5  0.0026948061500951174
9.5  0.5  0.0026948061500951174
8.5  1.5  0.0028738080839598064
8.5  2.5  0.0028738080839598064
9.5  2.5  0.0028738080839598064
9.5  1.5  0.0028738080839598064
8.5  2.5  0.0028966382650900363
8.5  3.5  0.0028966382650900363
9.5  3.5  0.0028966382650900363
9.5  2.5  0.0028966382650900363
8.5  3.5  0.0028950089162258683
8.5  4.5  0.0028950089162258683
9.5  4.5  0.0028950089162258683
9.5  3.5  0.0028950089162258683
8.5  4.5  0.002898277813909643
8.5  5.5  0.002898277813909643
9.5  5.5  0.002898277813909643
9.5  4.5  0.002898277813909643
9.5  -0.5  0.006784648997632875
9.5  0.5  0.006784648997632875
10.5  0.5  0.006784648997632875
10.5  -0.5  0.006784648997632875
9.5  0.5  0.003487795236848219
9.5  1.5  0.003487795236848219
10.5  1.5  0.003487795236848219
10.5  0.5  0.003487795236848219
9.5  1.5  0.003817428745708331
9.5  2.5  0.003817428745708331
10.5  2.5  0.003817428745708331
10.5  1.5  0.003817428745708331
9.5  2.5  0.0038451408886281306
9.5  3.5  0.0038451408886281306
10.5  3.5  0.0038451408886281306
10.5  2.5  0.0038451408886281306
9.5  3.5  0.0038499658944259455
9.5  4.5  0.0038499658944259455
10.5  4.5  0.0038499658944259455
10.5  3.5  0.0038499658944259455
9.5  4.5  0.003847392672336794
9.5  5.5  0.003847392672336794
10.5  5.5  0.003847392672336794
10.5  4.5  0.003847392672336794
10.5  -0.5  0.014364368067898073
10.5  0.5  0.014364368067898073
11.5  0.5  0.014364368067898073
11.5  -0.5  0.014364368067898073
10.5  0.5  0.004042847674463496
10.5  1.5  0.004042847674463496
11.5  1.5  0.004042847674463496
11.5  0.5  0.004042847674463496
10.5  1.5  0.004572089185153453
10.5  2.5  0.004572089185153453
11.5  2.5  0.004572089185153453
11.5  1.5  0.004572089185153453
10.5  2.5  0.004626833648067536
10.5  3.5  0.004626833648067536
11.5  3.5  0.004626833648067536
11.5  2.5  0.004626833648067536
10.5  3.5  0.004633861952352299
10.5  4.5  0.004633861952352299
11.5  4.5  0.004633861952352299
11.5  3.5  0.004633861952352299
10.5  4.5  0.004633292703813239
10.5  5.5  0.004633292703813239
11.5  5.5  0.004633292703813239
11.5  4.5  0.004633292703813239
11.5  -0.5  0.03478791396529917
11.5  0.5  0.03478791396529917
12.5  0.5  0.03478791396529917
12.5  -0.5  0.03478791396529917
11.5  0.5  0.004551841149616318
11.5  1.5  0.004551841149616318
12.5  1.5  0.004551841149616318
12.5  0.5  0.004551841149616318
11.5  1.5  0.005450707600401069
11.5  2.5  0.005450707600401069
12.5  2.5  0.005450707600401069
12.5  1.5  0.005450707600401069
11.5  2.5  0.0055336456664404135
11.5  3.5  0.0055336456664404135
12.5  3.5  0.0055336456664404135
12.5  2.5  0.0055336456664404135
11.5  3.5  0.005547445535184438
11.5  4.5  0.005547445535184438
12.5  4.5  0.005547445535184438
12.5  3.5  0.005547445535184438
11.5  4.5  0.00554499971108909
11.5  5.5  0.00554499971108909
12.5  5.5  0.00554499971108909
12.5  4.5  0.00554499971108909


==> Unified Contact Simulation and Collision Detection(2)/trash/performance_data_?_?/linear_momentum_single_level.dat <==
-0.5  -0.5  0.0009097826249343888
-0.5  0.5  0.0009097826249343888
0.5  0.5  0.0009097826249343888
0.5  -0.5  0.0009097826249343888
-0.5  0.5  6.826612214834692e-5
-0.5  1.5  6.826612214834692e-5
0.5  1.5  6.826612214834692e-5
0.5  0.5  6.826612214834692e-5
-0.5  1.5  6.471947640001574e-6
-0.5  2.5  6.471947640001574e-6
0.5  2.5  6.471947640001574e-6
0.5  1.5  6.471947640001574e-6
-0.5  2.5  6.422777803501483e-7
-0.5  3.5  6.422777803501483e-7
0.5  3.5  6.422777803501483e-7
0.5  2.5  6.422777803501483e-7
-0.5  3.5  6.401343909430543e-9
-0.5  4.5  6.401343909430543e-9
0.5  4.5  6.401343909430543e-9
0.5  3.5  6.401343909430543e-9
-0.5  4.5  6.408980590718104e-11
-0.5  5.5  6.408980590718104e-11
0.5  5.5  6.408980590718104e-11
0.5  4.5  6.408980590718104e-11
0.5  -0.5  0.0023479603299665286
0.5  0.5  0.0023479603299665286
1.5  0.5  0.0023479603299665286
1.5  -0.5  0.0023479603299665286
0.5  0.5  0.0001810841809222487
0.5  1.5  0.0001810841809222487
1.5  1.5  0.0001810841809222487
1.5  0.5  0.0001810841809222487
0.5  1.5  1.6786523864620084e-5
0.5  2.5  1.6786523864620084e-5
1.5  2.5  1.6786523864620084e-5
1.5  1.5  1.6786523864620084e-5
0.5  2.5  1.6614368343255233e-6
0.5  3.5  1.6614368343255233e-6
1.5  3.5  1.6614368343255233e-6
1.5  2.5  1.6614368343255233e-6
0.5  3.5  1.6593898473728034e-8
0.5  4.5  1.6593898473728034e-8
1.5  4.5  1.6593898473728034e-8
1.5  3.5  1.6593898473728034e-8
0.5  4.5  1.659519235847895e-10
0.5  5.5  1.659519235847895e-10
1.5  5.5  1.659519235847895e-10
1.5  4.5  1.659519235847895e-10
1.5  -0.5  0.004163908588163631
1.5  0.5  0.004163908588163631
2.5  0.5  0.004163908588163631
2.5  -0.5  0.004163908588163631
1.5  0.5  0.00030235343064212016
1.5  1.5  0.00030235343064212016
2.5  1.5  0.00030235343064212016
2.5  0.5  0.00030235343064212016
1.5  1.5  2.7304742772330524e-5
1.5  2.5  2.7304742772330524e-5
2.5  2.5  2.7304742772330524e-5
2.5  1.5  2.7304742772330524e-5
1.5  2.5  2.6845694834251365e-6
1.5  3.5  2.6845694834251365e-6
2.5  3.5  2.6845694834251365e-6
2.5  2.5  2.6845694834251365e-6
1.5  3.5  2.681529361839665e-8
1.5  4.5  2.681529361839665e-8
2.5  4.5  2.681529361839665e-8
2.5  3.5  2.681529361839665e-8
1.5  4.5  2.6818209197950246e-10
1.5  5.5  2.6818209197950246e-10
2.5  5.5  2.6818209197950246e-10
2.5  4.5  2.6818209197950246e-10
2.5  -0.5  0.011243607906146251
2.5  0.5  0.011243607906146251
3.5  0.5  0.011243607906146251
3.5  -0.5  0.011243607906146251
2.5  0.5  0.0006097353791461886
2.5  1.5  0.0006097353791461886
3.5  1.5  0.0006097353791461886
3.5  0.5  0.0006097353791461886
2.5  1.5  4.965315386385404e-5
2.5  2.5  4.965315386385404e-5
3.5  2.5  4.965315386385404e-5
3.5  1.5  4.965315386385404e-5
2.5  2.5  4.7628738145398326e-6
2.5  3.5  4.7628738145398326e-6
3.5  3.5  4.7628738145398326e-6
3.5  2.5  4.7628738145398326e-6
2.5  3.5  4.76002090957804e-8
2.5  4.5  4.76002090957804e-8
3.5  4.5  4.76002090957804e-8
3.5  3.5  4.76002090957804e-8
2.5  4.5  4.753214877240629e-10
2.5  5.5  4.753214877240629e-10
3.5  5.5  4.753214877240629e-10
3.5  4.5  4.753214877240629e-10
3.5  -0.5  0.025118789305549866
3.5  0.5  0.025118789305549866
4.5  0.5  0.025118789305549866
4.5  -0.5  0.025118789305549866
3.5  0.5  0.0010349275318456094
3.5  1.5  0.0010349275318456094
4.5  1.5  0.0010349275318456094
4.5  0.5  0.0010349275318456094
3.5  1.5  7.453011802700454e-5
3.5  2.5  7.453011802700454e-5
4.5  2.5  7.453011802700454e-5
4.5  1.5  7.453011802700454e-5
3.5  2.5  6.927262695020168e-6
3.5  3.5  6.927262695020168e-6
4.5  3.5  6.927262695020168e-6
4.5  2.5  6.927262695020168e-6
3.5  3.5  6.999622763838478e-8
3.5  4.5  6.999622763838478e-8
4.5  4.5  6.999622763838478e-8
4.5  3.5  6.999622763838478e-8
3.5  4.5  6.930019971506966e-10
3.5  5.5  6.930019971506966e-10
4.5  5.5  6.930019971506966e-10
4.5  4.5  6.930019971506966e-10
4.5  -0.5  0.06175882924077253
4.5  0.5  0.06175882924077253
5.5  0.5  0.06175882924077253
5.5  -0.5  0.06175882924077253
4.5  0.5  0.002150344245238375
4.5  1.5  0.002150344245238375
5.5  1.5  0.002150344245238375
5.5  0.5  0.002150344245238375
4.5  1.5  0.00012031295110058018
4.5  2.5  0.00012031295110058018
5.5  2.5  0.00012031295110058018
5.5  1.5  0.00012031295110058018
4.5  2.5  1.0254856621038432e-5
4.5  3.5  1.0254856621038432e-5
5.5  3.5  1.0254856621038432e-5
5.5  2.5  1.0254856621038432e-5
4.5  3.5  1.0063180271840199e-7
4.5  4.5  1.0063180271840199e-7
5.5  4.5  1.0063180271840199e-7
5.5  3.5  1.0063180271840199e-7
4.5  4.5  1.0172139298142123e-9
4.5  5.5  1.0172139298142123e-9
5.5  5.5  1.0172139298142123e-9
5.5  4.5  1.0172139298142123e-9


==> Unified Contact Simulation and Collision Detection(2)/trash/performance_data_?_?/violation_rate_bilevel.dat <==
6.5  -0.5  0.1909059036381797
6.5  0.5  0.1909059036381797
7.5  0.5  0.1909059036381797
7.5  -0.5  0.1909059036381797
6.5  0.5  0.15410138598502512
6.5  1.5  0.15410138598502512
7.5  1.5  0.15410138598502512
7.5  0.5  0.15410138598502512
6.5  1.5  0.13126711239720068
6.5  2.5  0.13126711239720068
7.5  2.5  0.13126711239720068
7.5  1.5  0.13126711239720068
6.5  2.5  0.17907957834821936
6.5  3.5  0.17907957834821936
7.5  3.5  0.17907957834821936
7.5  2.5  0.17907957834821936
6.5  3.5  0.2241327742082512
6.5  4.5  0.2241327742082512
7.5  4.5  0.2241327742082512
7.5  3.5  0.2241327742082512
6.5  4.5  0.21036857225662958
6.5  5.5  0.21036857225662958
7.5  5.5  0.21036857225662958
7.5  4.5  0.21036857225662958
7.5  -0.5  0.039757591570026604
7.5  0.5  0.039757591570026604
8.5  0.5  0.039757591570026604
8.5  -0.5  0.039757591570026604
7.5  0.5  0.043970150403206634
7.5  1.5  0.043970150403206634
8.5  1.5  0.043970150403206634
8.5  0.5  0.043970150403206634
7.5  1.5  0.047644036243480944
7.5  2.5  0.047644036243480944
8.5  2.5  0.047644036243480944
8.5  1.5  0.047644036243480944
7.5  2.5  0.05710505975057244
7.5  3.5  0.05710505975057244
8.5  3.5  0.05710505975057244
8.5  2.5  0.05710505975057244
7.5  3.5  0.04775073160246819
7.5  4.5  0.04775073160246819
8.5  4.5  0.04775073160246819
8.5  3.5  0.04775073160246819
7.5  4.5  0.04687890395691442
7.5  5.5  0.04687890395691442
8.5  5.5  0.04687890395691442
8.5  4.5  0.04687890395691442
8.5  -0.5  0.018153577550828453
8.5  0.5  0.018153577550828453
9.5  0.5  0.018153577550828453
9.5  -0.5  0.018153577550828453
8.5  0.5  0.023620089386296516
8.5  1.5  0.023620089386296516
9.5  1.5  0.023620089386296516
9.5  0.5  0.023620089386296516
8.5  1.5  0.012157172092889412
8.5  2.5  0.012157172092889412
9.5  2.5  0.012157172092889412
9.5  1.5  0.012157172092889412
8.5  2.5  0.015268674562829354
8.5  3.5  0.015268674562829354
9.5  3.5  0.015268674562829354
9.5  2.5  0.015268674562829354
8.5  3.5  0.012443476944109211
8.5  4.5  0.012443476944109211
9.5  4.5  0.012443476944109211
9.5  3.5  0.012443476944109211
8.5  4.5  0.015626681071096788
8.5  5.5  0.015626681071096788
9.5  5.5  0.015626681071096788
9.5  4.5  0.015626681071096788
9.5  -0.5  0.005239551780653967
9.5  0.5  0.005239551780653967
10.5  0.5  0.005239551780653967
10.5  -0.5  0.005239551780653967
9.5  0.5  0.007611065763794234
9.5  1.5  0.007611065763794234
10.5  1.5  0.007611065763794234
10.5  0.5  0.007611065763794234
9.5  1.5  0.007278830249651336
9.5  2.5  0.007278830249651336
10.5  2.5  0.007278830249651336
10.5  1.5  0.007278830249651336
9.5  2.5  0.005783379554330709
9.5  3.5  0.005783379554330709
10.5  3.5  0.005783379554330709
10.5  2.5  0.005783379554330709
9.5  3.5  0.006608261576665686
9.5  4.5  0.006608261576665686
10.5  4.5  0.006608261576665686
10.5  3.5  0.006608261576665686
9.5  4.5  0.00445347135224467
9.5  5.5  0.00445347135224467
10.5  5.5  0.00445347135224467
10.5  4.5  0.00445347135224467
10.5  -0.5  0.001131844386332298
10.5  0.5  0.001131844386332298
11.5  0.5  0.001131844386332298
11.5  -0.5  0.001131844386332298
10.5  0.5  0.003875466728753707
10.5  1.5  0.003875466728753707
11.5  1.5  0.003875466728753707
11.5  0.5  0.003875466728753707
10.5  1.5  0.002517537002650794
10.5  2.5  0.002517537002650794
11.5  2.5  0.002517537002650794
11.5  1.5  0.002517537002650794
10.5  2.5  0.003393754774773922
10.5  3.5  0.003393754774773922
11.5  3.5  0.003393754774773922
11.5  2.5  0.003393754774773922
10.5  3.5  0.0040040633725711705
10.5  4.5  0.0040040633725711705
11.5  4.5  0.0040040633725711705
11.5  3.5  0.0040040633725711705
10.5  4.5  0.004727315222946471
10.5  5.5  0.004727315222946471
11.5  5.5  0.004727315222946471
11.5  4.5  0.004727315222946471
11.5  -0.5  0.0
11.5  0.5  0.0
12.5  0.5  0.0
12.5  -0.5  0.0
11.5  0.5  0.0009146488196108248
11.5  1.5  0.0009146488196108248
12.5  1.5  0.0009146488196108248
12.5  0.5  0.0009146488196108248
11.5  1.5  0.00043303694172862063
11.5  2.5  0.00043303694172862063
12.5  2.5  0.00043303694172862063
12.5  1.5  0.00043303694172862063
11.5  2.5  0.001343451819906505
11.5  3.5  0.001343451819906505
12.5  3.5  0.001343451819906505
12.5  2.5  0.001343451819906505
11.5  3.5  0.00040087742112683843
11.5  4.5  0.00040087742112683843
12.5  4.5  0.00040087742112683843
12.5  3.5  0.00040087742112683843
11.5  4.5  0.00044241090652944457
11.5  5.5  0.00044241090652944457
12.5  5.5  0.00044241090652944457
12.5  4.5  0.00044241090652944457


==> Unified Contact Simulation and Collision Detection(2)/trash/performance_data_?_?/violation_rate_single_level.dat <==
-0.5  -0.5  0.0018315073184561924
-0.5  0.5  0.0018315073184561924
0.5  0.5  0.0018315073184561924
0.5  -0.5  0.0018315073184561924
-0.5  0.5  0.0003398938939276841
-0.5  1.5  0.0003398938939276841
0.5  1.5  0.0003398938939276841
0.5  0.5  0.0003398938939276841
-0.5  1.5  0.0
-0.5  2.5  0.0
0.5  2.5  0.0
0.5  1.5  0.0
-0.5  2.5  0.0
-0.5  3.5  0.0
0.5  3.5  0.0
0.5  2.5  0.0
-0.5  3.5  0.0
-0.5  4.5  0.0
0.5  4.5  0.0
0.5  3.5  0.0
-0.5  4.5  0.0
-0.5  5.5  0.0
0.5  5.5  0.0
0.5  4.5  0.0
0.5  -0.5  0.001792262156852249
0.5  0.5  0.001792262156852249
1.5  0.5  0.001792262156852249
1.5  -0.5  0.001792262156852249
0.5  0.5  0.0003313314222850572
0.5  1.5  0.0003313314222850572
1.5  1.5  0.0003313314222850572
1.5  0.5  0.0003313314222850572
0.5  1.5  0.0
0.5  2.5  0.0
1.5  2.5  0.0
1.5  1.5  0.0
0.5  2.5  0.0
0.5  3.5  0.0
1.5  3.5  0.0
1.5  2.5  0.0
0.5  3.5  0.0
0.5  4.5  0.0
1.5  4.5  0.0
1.5  3.5  0.0
0.5  4.5  0.0
0.5  5.5  0.0
1.5  5.5  0.0
1.5  4.5  0.0
1.5  -0.5  0.001750230530564466
1.5  0.5  0.001750230530564466
2.5  0.5  0.001750230530564466
2.5  -0.5  0.001750230530564466
1.5  0.5  0.0003203590227355624
1.5  1.5  0.0003203590227355624
2.5  1.5  0.0003203590227355624
2.5  0.5  0.0003203590227355624
1.5  1.5  0.0
1.5  2.5  0.0
2.5  2.5  0.0
2.5  1.5  0.0
1.5  2.5  0.0
1.5  3.5  0.0
2.5  3.5  0.0
2.5  2.5  0.0
1.5  3.5  0.0
1.5  4.5  0.0
2.5  4.5  0.0
2.5  3.5  0.0
1.5  4.5  0.0
1.5  5.5  0.0
2.5  5.5  0.0
2.5  4.5  0.0
2.5  -0.5  0.00172005560952036
2.5  0.5  0.00172005560952036
3.5  0.5  0.00172005560952036
3.5  -0.5  0.00172005560952036
2.5  0.5  0.000317875484754121
2.5  1.5  0.000317875484754121
3.5  1.5  0.000317875484754121
3.5  0.5  0.000317875484754121
2.5  1.5  0.0
2.5  2.5  0.0
3.5  2.5  0.0
3.5  1.5  0.0
2.5  2.5  0.0
2.5  3.5  0.0
3.5  3.5  0.0
3.5  2.5  0.0
2.5  3.5  0.0
2.5  4.5  0.0
3.5  4.5  0.0
3.5  3.5  0.0
2.5  4.5  0.0
2.5  5.5  0.0
3.5  5.5  0.0
3.5  4.5  0.0
3.5  -0.5  0.0016735208545322344
3.5  0.5  0.0016735208545322344
4.5  0.5  0.0016735208545322344
4.5  -0.5  0.0016735208545322344
3.5  0.5  0.0003020156086409886
3.5  1.5  0.0003020156086409886
4.5  1.5  0.0003020156086409886
4.5  0.5  0.0003020156086409886
3.5  1.5  0.0
3.5  2.5  0.0
4.5  2.5  0.0
4.5  1.5  0.0
3.5  2.5  0.0
3.5  3.5  0.0
4.5  3.5  0.0
4.5  2.5  0.0
3.5  3.5  0.0
3.5  4.5  0.0
4.5  4.5  0.0
4.5  3.5  0.0
3.5  4.5  0.0
3.5  5.5  0.0
4.5  5.5  0.0
4.5  4.5  0.0
4.5  -0.5  0.001645656666777473
4.5  0.5  0.001645656666777473
5.5  0.5  0.001645656666777473
5.5  -0.5  0.001645656666777473
4.5  0.5  0.00030171952788436875
4.5  1.5  0.00030171952788436875
5.5  1.5  0.00030171952788436875
5.5  0.5  0.00030171952788436875
4.5  1.5  0.0
4.5  2.5  0.0
5.5  2.5  0.0
5.5  1.5  0.0
4.5  2.5  0.0
4.5  3.5  0.0
5.5  3.5  0.0
5.5  2.5  0.0
4.5  3.5  0.0
4.5  4.5  0.0
5.5  4.5  0.0
5.5  3.5  0.0
4.5  4.5  0.0
4.5  5.5  0.0
5.5  5.5  0.0
5.5  4.5  0.0


==> momentum_data/angular_momentum_bilevel.dat <==
6.5  -0.5  0.07036065408844058
6.5  0.5  0.07036065408844058
7.5  0.5  0.07036065408844058
7.5  -0.5  0.07036065408844058
6.5  0.5  0.026804646506923425
6.5  1.5  0.026804646506923425
7.5  1.5  0.026804646506923425
7.5  0.5  0.026804646506923425
6.5  1.5  0.03807044004118855
6.5  2.5  0.03807044004118855
7.5  2.5  0.03807044004118855
7.5  1.5  0.03807044004118855
6.5  2.5  0.018859314394686758
6.5  3.5  0.018859314394686758
7.5  3.5  0.018859314394686758
7.5  2.5  0.018859314394686758
6.5  3.5  0.020007551001389443
6.5  4.5  0.020007551001389443
7.5  4.5  0.020007551001389443
7.5  3.5  0.020007551001389443
6.5  4.5  0.023394607483579778
6.5  5.5  0.023394607483579778
7.5  5.5  0.023394607483579778
7.5  4.5  0.023394607483579778
7.5  -0.5  0.007512941133188618
7.5  0.5  0.007512941133188618
8.5  0.5  0.007512941133188618
8.5  -0.5  0.007512941133188618
7.5  0.5  0.005822030401356737
7.5  1.5  0.005822030401356737
8.5  1.5  0.005822030401356737
8.5  0.5  0.005822030401356737
7.5  1.5  0.004671279050770113
7.5  2.5  0.004671279050770113
8.5  2.5  0.004671279050770113
8.5  1.5  0.004671279050770113
7.5  2.5  0.009899294147823864
7.5  3.5  0.009899294147823864
8.5  3.5  0.009899294147823864
8.5  2.5  0.009899294147823864
7.5  3.5  0.0055454383585260385
7.5  4.5  0.0055454383585260385
8.5  4.5  0.0055454383585260385
8.5  3.5  0.0055454383585260385
7.5  4.5  0.006096100936766443
7.5  5.5  0.006096100936766443
8.5  5.5  0.006096100936766443
8.5  4.5  0.006096100936766443
8.5  -0.5  0.002934671960223843
8.5  0.5  0.002934671960223843
9.5  0.5  0.002934671960223843
9.5  -0.5  0.002934671960223843
8.5  0.5  0.0017433043529671288
8.5  1.5  0.0017433043529671288
9.5  1.5  0.0017433043529671288
9.5  0.5  0.0017433043529671288
8.5  1.5  0.0010395523879669255
8.5  2.5  0.0010395523879669255
9.5  2.5  0.0010395523879669255
9.5  1.5  0.0010395523879669255
8.5  2.5  0.0007061257143320956
8.5  3.5  0.0007061257143320956
9.5  3.5  0.0007061257143320956
9.5  2.5  0.0007061257143320956
8.5  3.5  0.0005780660103852374
8.5  4.5  0.0005780660103852374
9.5  4.5  0.0005780660103852374
9.5  3.5  0.0005780660103852374
8.5  4.5  0.00014843034544037036
8.5  5.5  0.00014843034544037036
9.5  5.5  0.00014843034544037036
9.5  4.5  0.00014843034544037036
9.5  -0.5  0.0010809748261648186
9.5  0.5  0.0010809748261648186
10.5  0.5  0.0010809748261648186
10.5  -0.5  0.0010809748261648186
9.5  0.5  0.00030278533193254316
9.5  1.5  0.00030278533193254316
10.5  1.5  0.00030278533193254316
10.5  0.5  0.00030278533193254316
9.5  1.5  0.0001456258736896977
9.5  2.5  0.0001456258736896977
10.5  2.5  0.0001456258736896977
10.5  1.5  0.0001456258736896977
9.5  2.5  0.00014603881125980814
9.5  3.5  0.00014603881125980814
10.5  3.5  0.00014603881125980814
10.5  2.5  0.00014603881125980814
9.5  3.5  0.00014625658769825442
9.5  4.5  0.00014625658769825442
10.5  4.5  0.00014625658769825442
10.5  3.5  0.00014625658769825442
9.5  4.5  0.00014929698293561378
9.5  5.5  0.00014929698293561378
10.5  5.5  0.00014929698293561378
10.5  4.5  0.00014929698293561378
10.5  -0.5  0.00023802117777976345
10.5  0.5  0.00023802117777976345
11.5  0.5  0.00023802117777976345
11.5  -0.5  0.00023802117777976345
10.5  0.5  0.00024356973806053777
10.5  1.5  0.00024356973806053777
11.5  1.5  0.00024356973806053777
11.5  0.5  0.00024356973806053777
10.5  1.5  0.00023925395484882144
10.5  2.5  0.00023925395484882144
11.5  2.5  0.00023925395484882144
11.5  1.5  0.00023925395484882144
10.5  2.5  0.00023727432920269483
10.5  3.5  0.00023727432920269483
11.5  3.5  0.00023727432920269483
11.5  2.5  0.00023727432920269483
10.5  3.5  0.00023968489225013168
10.5  4.5  0.00023968489225013168
11.5  4.5  0.00023968489225013168
11.5  3.5  0.00023968489225013168
10.5  4.5  0.0002402891330599244
10.5  5.5  0.0002402891330599244
11.5  5.5  0.0002402891330599244
11.5  4.5  0.0002402891330599244
11.5  -0.5  0.0003721891942819695
11.5  0.5  0.0003721891942819695
12.5  0.5  0.0003721891942819695
12.5  -0.5  0.0003721891942819695
11.5  0.5  0.0002902952513471225
11.5  1.5  0.0002902952513471225
12.5  1.5  0.0002902952513471225
12.5  0.5  0.0002902952513471225
11.5  1.5  0.0002764291323168247
11.5  2.5  0.0002764291323168247
12.5  2.5  0.0002764291323168247
12.5  1.5  0.0002764291323168247
11.5  2.5  0.0002562742669350264
11.5  3.5  0.0002562742669350264
12.5  3.5  0.0002562742669350264
12.5  2.5  0.0002562742669350264
11.5  3.5  0.00026015048589640526
11.5  4.5  0.00026015048589640526
12.5  4.5  0.00026015048589640526
12.5  3.5  0.00026015048589640526
11.5  4.5  0.0002735662112699431
11.5  5.5  0.0002735662112699431
12.5  5.5  0.0002735662112699431
12.5  4.5  0.0002735662112699431


==> momentum_data/angular_momentum_single_level.dat <==
-0.5  -0.5  0.0011056682427329776
-0.5  0.5  0.0011056682427329776
0.5  0.5  0.0011056682427329776
0.5  -0.5  0.0011056682427329776
-0.5  0.5  8.492972711306193e-5
-0.5  1.5  8.492972711306193e-5
0.5  1.5  8.492972711306193e-5
0.5  0.5  8.492972711306193e-5
-0.5  1.5  8.065106306860457e-6
-0.5  2.5  8.065106306860457e-6
0.5  2.5  8.065106306860457e-6
0.5  1.5  8.065106306860457e-6
-0.5  2.5  8.013341230831888e-7
-0.5  3.5  8.013341230831888e-7
0.5  3.5  8.013341230831888e-7
0.5  2.5  8.013341230831888e-7
-0.5  3.5  7.994097264028392e-9
-0.5  4.5  7.994097264028392e-9
0.5  4.5  7.994097264028392e-9
0.5  3.5  7.994097264028392e-9
-0.5  4.5  7.994035984059922e-11
-0.5  5.5  7.994035984059922e-11
0.5  5.5  7.994035984059922e-11
0.5  4.5  7.994035984059922e-11
0.5  -0.5  0.0015021393544286308
0.5  0.5  0.0015021393544286308
1.5  0.5  0.0015021393544286308
1.5  -0.5  0.0015021393544286308
0.5  0.5  9.55485511622939e-5
0.5  1.5  9.55485511622939e-5
1.5  1.5  9.55485511622939e-5
1.5  0.5  9.55485511622939e-5
0.5  1.5  8.196372433407254e-6
0.5  2.5  8.196372433407254e-6
1.5  2.5  8.196372433407254e-6
1.5  1.5  8.196372433407254e-6
0.5  2.5  8.014891080036671e-7
0.5  3.5  8.014891080036671e-7
1.5  3.5  8.014891080036671e-7
1.5  2.5  8.014891080036671e-7
0.5  3.5  7.994242467964663e-9
0.5  4.5  7.994242467964663e-9
1.5  4.5  7.994242467964663e-9
1.5  3.5  7.994242467964663e-9
0.5  4.5  7.994036747966495e-11
0.5  5.5  7.994036747966495e-11
1.5  5.5  7.994036747966495e-11
1.5  4.5  7.994036747966495e-11
1.5  -0.5  0.0018686684802677663
1.5  0.5  0.0018686684802677663
2.5  0.5  0.0018686684802677663
2.5  -0.5  0.0018686684802677663
1.5  0.5  0.00010611425743759114
1.5  1.5  0.00010611425743759114
2.5  1.5  0.00010611425743759114
2.5  0.5  0.00010611425743759114
1.5  1.5  8.424372569467474e-6
1.5  2.5  8.424372569467474e-6
2.5  2.5  8.424372569467474e-6
2.5  1.5  8.424372569467474e-6
1.5  2.5  8.04048198764598e-7
1.5  3.5  8.04048198764598e-7
2.5  3.5  8.04048198764598e-7
2.5  2.5  8.04048198764598e-7
1.5  3.5  7.994501516242182e-9
1.5  4.5  7.994501516242182e-9
2.5  4.5  7.994501516242182e-9
2.5  3.5  7.994501516242182e-9
1.5  4.5  7.994039501121282e-11
1.5  5.5  7.994039501121282e-11
2.5  5.5  7.994039501121282e-11
2.5  4.5  7.994039501121282e-11
2.5  -0.5  0.002458456428045605
2.5  0.5  0.002458456428045605
3.5  0.5  0.002458456428045605
3.5  -0.5  0.002458456428045605
2.5  0.5  0.00013568656925223589
2.5  1.5  0.00013568656925223589
3.5  1.5  0.00013568656925223589
3.5  0.5  0.00013568656925223589
2.5  1.5  9.048396732973109e-6
2.5  2.5  9.048396732973109e-6
3.5  2.5  9.048396732973109e-6
3.5  1.5  9.048396732973109e-6
2.5  2.5  8.120842341371988e-7
2.5  3.5  8.120842341371988e-7
3.5  3.5  8.120842341371988e-7
3.5  2.5  8.120842341371988e-7
2.5  3.5  7.995324994920849e-9
2.5  4.5  7.995324994920849e-9
3.5  4.5  7.995324994920849e-9
3.5  3.5  7.995324994920849e-9
2.5  4.5  7.994047519594249e-11
2.5  5.5  7.994047519594249e-11
3.5  5.5  7.994047519594249e-11
3.5  4.5  7.994047519594249e-11
3.5  -0.5  0.003070698794393002
3.5  0.5  0.003070698794393002
4.5  0.5  0.003070698794393002
4.5  -0.5  0.003070698794393002
3.5  0.5  0.00017360418223880011
3.5  1.5  0.00017360418223880011
4.5  1.5  0.00017360418223880011
4.5  0.5  0.00017360418223880011
3.5  1.5  9.701434869344549e-6
3.5  2.5  9.701434869344549e-6
4.5  2.5  9.701434869344549e-6
4.5  1.5  9.701434869344549e-6
3.5  2.5  8.237222300750933e-7
3.5  3.5  8.237222300750933e-7
4.5  3.5  8.237222300750933e-7
4.5  2.5  8.237222300750933e-7
3.5  3.5  7.996548057751673e-9
3.5  4.5  7.996548057751673e-9
4.5  4.5  7.996548057751673e-9
4.5  3.5  7.996548057751673e-9
3.5  4.5  7.994059726874672e-11
3.5  5.5  7.994059726874672e-11
4.5  5.5  7.994059726874672e-11
4.5  4.5  7.994059726874672e-11
4.5  -0.5  0.0047559699763924405
4.5  0.5  0.0047559699763924405
5.5  0.5  0.0047559699763924405
5.5  -0.5  0.0047559699763924405
4.5  0.5  0.00024750821567967336
4.5  1.5  0.00024750821567967336
5.5  1.5  0.00024750821567967336
5.5  0.5  0.00024750821567967336
4.5  1.5  1.0999591299124331e-5
4.5  2.5  1.0999591299124331e-5
5.5  2.5  1.0999591299124331e-5
5.5  1.5  1.0999591299124331e-5
4.5  2.5  8.468433763889411e-7
4.5  3.5  8.468433763889411e-7
5.5  3.5  8.468433763889411e-7
5.5  2.5  8.468433763889411e-7
4.5  3.5  7.999078871057061e-9
4.5  4.5  7.999078871057061e-9
5.5  4.5  7.999078871057061e-9
5.5  3.5  7.999078871057061e-9
4.5  4.5  7.994085109439991e-11
4.5  5.5  7.994085109439991e-11
5.5  5.5  7.994085109439991e-11
5.5  4.5  7.994085109439991e-11


==> momentum_data/error_rate_bilevel.dat <==
6.5  -0.5  0.0
6.5  0.5  0.0
7.5  0.5  0.0
7.5  -0.5  0.0
6.5  0.5  0.0
6.5  1.5  0.0
7.5  1.5  0.0
7.5  0.5  0.0
6.5  1.5  0.0
6.5  2.5  0.0
7.5  2.5  0.0
7.5  1.5  0.0
6.5  2.5  0.0
6.5  3.5  0.0
7.5  3.5  0.0
7.5  2.5  0.0
6.5  3.5  0.0
6.5  4.5  0.0
7.5  4.5  0.0
7.5  3.5  0.0
6.5  4.5  0.0
6.5  5.5  0.0
7.5  5.5  0.0
7.5  4.5  0.0
7.5  -0.5  0.0
7.5  0.5  0.0
8.5  0.5  0.0
8.5  -0.5  0.0
7.5  0.5  0.0
7.5  1.5  0.0
8.5  1.5  0.0
8.5  0.5  0.0
7.5  1.5  0.0
7.5  2.5  0.0
8.5  2.5  0.0
8.5  1.5  0.0
7.5  2.5  0.0
7.5  3.5  0.0
8.5  3.5  0.0
8.5  2.5  0.0
7.5  3.5  0.0
7.5  4.5  0.0
8.5  4.5  0.0
8.5  3.5  0.0
7.5  4.5  0.0
7.5  5.5  0.0
8.5  5.5  0.0
8.5  4.5  0.0
8.5  -0.5  0.0
8.5  0.5  0.0
9.5  0.5  0.0
9.5  -0.5  0.0
8.5  0.5  0.0
8.5  1.5  0.0
9.5  1.5  0.0
9.5  0.5  0.0
8.5  1.5  0.0
8.5  2.5  0.0
9.5  2.5  0.0
9.5  1.5  0.0
8.5  2.5  0.0
8.5  3.5  0.0
9.5  3.5  0.0
9.5  2.5  0.0
8.5  3.5  0.0
8.5  4.5  0.0
9.5  4.5  0.0
9.5  3.5  0.0
8.5  4.5  0.0
8.5  5.5  0.0
9.5  5.5  0.0
9.5  4.5  0.0
9.5  -0.5  0.0
9.5  0.5  0.0
10.5  0.5  0.0
10.5  -0.5  0.0
9.5  0.5  0.0
9.5  1.5  0.0
10.5  1.5  0.0
10.5  0.5  0.0
9.5  1.5  0.0
9.5  2.5  0.0
10.5  2.5  0.0
10.5  1.5  0.0
9.5  2.5  0.0
9.5  3.5  0.0
10.5  3.5  0.0
10.5  2.5  0.0
9.5  3.5  0.0
9.5  4.5  0.0
10.5  4.5  0.0
10.5  3.5  0.0
9.5  4.5  0.0
9.5  5.5  0.0
10.5  5.5  0.0
10.5  4.5  0.0
10.5  -0.5  0.0
10.5  0.5  0.0
11.5  0.5  0.0
11.5  -0.5  0.0
10.5  0.5  0.0
10.5  1.5  0.0
11.5  1.5  0.0
11.5  0.5  0.0
10.5  1.5  0.0
10.5  2.5  0.0
11.5  2.5  0.0
11.5  1.5  0.0
10.5  2.5  0.0
10.5  3.5  0.0
11.5  3.5  0.0
11.5  2.5  0.0
10.5  3.5  0.0
10.5  4.5  0.0
11.5  4.5  0.0
11.5  3.5  0.0
10.5  4.5  0.0
10.5  5.5  0.0
11.5  5.5  0.0
11.5  4.5  0.0
11.5  -0.5  0.0
11.5  0.5  0.0
12.5  0.5  0.0
12.5  -0.5  0.0
11.5  0.5  0.0
11.5  1.5  0.0
12.5  1.5  0.0
12.5  0.5  0.0
11.5  1.5  0.0
11.5  2.5  0.0
12.5  2.5  0.0
12.5  1.5  0.0
11.5  2.5  0.0
11.5  3.5  0.0
12.5  3.5  0.0
12.5  2.5  0.0
11.5  3.5  0.0
11.5  4.5  0.0
12.5  4.5  0.0
12.5  3.5  0.0
11.5  4.5  0.0
11.5  5.5  0.0
12.5  5.5  0.0
12.5  4.5  0.0


==> momentum_data/error_rate_single_level.dat <==
-0.5  -0.5  0.0
-0.5  0.5  0.0
0.5  0.5  0.0
0.5  -0.5  0.0
-0.5  0.5  0.0
-0.5  1.5  0.0
0.5  1.5  0.0
0.5  0.5  0.0
-0.5  1.5  0.0
-0.5  2.5  0.0
0.5  2.5  0.0
0.5  1.5  0.0
-0.5  2.5  0.0
-0.5  3.5  0.0
0.5  3.5  0.0
0.5  2.5  0.0
-0.5  3.5  0.0
-0.5  4.5  0.0
0.5  4.5  0.0
0.5  3.5  0.0
-0.5  4.5  0.0
-0.5  5.5  0.0
0.5  5.5  0.0
0.5  4.5  0.0
0.5  -0.5  0.0
0.5  0.5  0.0
1.5  0.5  0.0
1.5  -0.5  0.0
0.5  0.5  0.0
0.5  1.5  0.0
1.5  1.5  0.0
1.5  0.5  0.0
0.5  1.5  0.0
0.5  2.5  0.0
1.5  2.5  0.0
1.5  1.5  0.0
0.5  2.5  0.0
0.5  3.5  0.0
1.5  3.5  0.0
1.5  2.5  0.0
0.5  3.5  0.0
0.5  4.5  0.0
1.5  4.5  0.0
1.5  3.5  0.0
0.5  4.5  0.0
0.5  5.5  0.0
1.5  5.5  0.0
1.5  4.5  0.0
1.5  -0.5  0.0
1.5  0.5  0.0
2.5  0.5  0.0
2.5  -0.5  0.0
1.5  0.5  0.0
1.5  1.5  0.0
2.5  1.5  0.0
2.5  0.5  0.0
1.5  1.5  0.0
1.5  2.5  0.0
2.5  2.5  0.0
2.5  1.5  0.0
1.5  2.5  0.0
1.5  3.5  0.0
2.5  3.5  0.0
2.5  2.5  0.0
1.5  3.5  0.0
1.5  4.5  0.0
2.5  4.5  0.0
2.5  3.5  0.0
1.5  4.5  0.0
1.5  5.5  0.0
2.5  5.5  0.0
2.5  4.5  0.0
2.5  -0.5  0.0
2.5  0.5  0.0
3.5  0.5  0.0
3.5  -0.5  0.0
2.5  0.5  0.0
2.5  1.5  0.0
3.5  1.5  0.0
3.5  0.5  0.0
2.5  1.5  0.0
2.5  2.5  0.0
3.5  2.5  0.0
3.5  1.5  0.0
2.5  2.5  0.0
2.5  3.5  0.0
3.5  3.5  0.0
3.5  2.5  0.0
2.5  3.5  0.0
2.5  4.5  0.0
3.5  4.5  0.0
3.5  3.5  0.0
2.5  4.5  0.0
2.5  5.5  0.0
3.5  5.5  0.0
3.5  4.5  0.0
3.5  -0.5  0.0
3.5  0.5  0.0
4.5  0.5  0.0
4.5  -0.5  0.0
3.5  0.5  0.0
3.5  1.5  0.0
4.5  1.5  0.0
4.5  0.5  0.0
3.5  1.5  0.0
3.5  2.5  0.0
4.5  2.5  0.0
4.5  1.5  0.0
3.5  2.5  0.0
3.5  3.5  0.0
4.5  3.5  0.0
4.5  2.5  0.0
3.5  3.5  0.0
3.5  4.5  0.0
4.5  4.5  0.0
4.5  3.5  0.0
3.5  4.5  0.0
3.5  5.5  0.0
4.5  5.5  0.0
4.5  4.5  0.0
4.5  -0.5  0.0
4.5  0.5  0.0
5.5  0.5  0.0
5.5  -0.5  0.0
4.5  0.5  0.0
4.5  1.5  0.0
5.5  1.5  0.0
5.5  0.5  0.0
4.5  1.5  0.0
4.5  2.5  0.0
5.5  2.5  0.0
5.5  1.5  0.0
4.5  2.5  0.0
4.5  3.5  0.0
5.5  3.5  0.0
5.5  2.5  0.0
4.5  3.5  0.0
4.5  4.5  0.0
5.5  4.5  0.0
5.5  3.5  0.0
4.5  4.5  0.0
4.5  5.5  0.0
5.5  5.5  0.0
5.5  4.5  0.0


==> momentum_data/linear_momentum_bilevel.dat <==
6.5  -0.5  0.21847827239775047
6.5  0.5  0.21847827239775047
7.5  0.5  0.21847827239775047
7.5  -0.5  0.21847827239775047
6.5  0.5  0.1685786526453057
6.5  1.5  0.1685786526453057
7.5  1.5  0.1685786526453057
7.5  0.5  0.1685786526453057
6.5  1.5  0.17382768055832032
6.5  2.5  0.17382768055832032
7.5  2.5  0.17382768055832032
7.5  1.5  0.17382768055832032
6.5  2.5  0.1285673367463219
6.5  3.5  0.1285673367463219
7.5  3.5  0.1285673367463219
7.5  2.5  0.1285673367463219
6.5  3.5  0.13773854040823172
6.5  4.5  0.13773854040823172
7.5  4.5  0.13773854040823172
7.5  3.5  0.13773854040823172
6.5  4.5  0.13181911492094125
6.5  5.5  0.13181911492094125
7.5  5.5  0.13181911492094125
7.5  4.5  0.13181911492094125
7.5  -0.5  0.04074501261459529
7.5  0.5  0.04074501261459529
8.5  0.5  0.04074501261459529
8.5  -0.5  0.04074501261459529
7.5  0.5  0.030884760948035606
7.5  1.5  0.030884760948035606
8.5  1.5  0.030884760948035606
8.5  0.5  0.030884760948035606
7.5  1.5  0.027544619751865073
7.5  2.5  0.027544619751865073
8.5  2.5  0.027544619751865073
8.5  1.5  0.027544619751865073
7.5  2.5  0.03886655818993799
7.5  3.5  0.03886655818993799
8.5  3.5  0.03886655818993799
8.5  2.5  0.03886655818993799
7.5  3.5  0.029821342413768208
7.5  4.5  0.029821342413768208
8.5  4.5  0.029821342413768208
8.5  3.5  0.029821342413768208
7.5  4.5  0.021671501720892123
7.5  5.5  0.021671501720892123
8.5  5.5  0.021671501720892123
8.5  4.5  0.021671501720892123
8.5  -0.5  0.019652012479304752
8.5  0.5  0.019652012479304752
9.5  0.5  0.019652012479304752
9.5  -0.5  0.019652012479304752
8.5  0.5  0.010834762640282828
8.5  1.5  0.010834762640282828
9.5  1.5  0.010834762640282828
9.5  0.5  0.010834762640282828
8.5  1.5  0.006835688719275088
8.5  2.5  0.006835688719275088
9.5  2.5  0.006835688719275088
9.5  1.5  0.006835688719275088
8.5  2.5  0.0040657532309923295
8.5  3.5  0.0040657532309923295
9.5  3.5  0.0040657532309923295
9.5  2.5  0.0040657532309923295
8.5  3.5  0.002536650950020677
8.5  4.5  0.002536650950020677
9.5  4.5  0.002536650950020677
9.5  3.5  0.002536650950020677
8.5  4.5  0.0002210627064779201
8.5  5.5  0.0002210627064779201
9.5  5.5  0.0002210627064779201
9.5  4.5  0.0002210627064779201
9.5  -0.5  0.009995349555673333
9.5  0.5  0.009995349555673333
10.5  0.5  0.009995349555673333
10.5  -0.5  0.009995349555673333
9.5  0.5  0.0013636149948771201
9.5  1.5  0.0013636149948771201
10.5  1.5  0.0013636149948771201
10.5  0.5  0.0013636149948771201
9.5  1.5  0.00019575896803298193
9.5  2.5  0.00019575896803298193
10.5  2.5  0.00019575896803298193
10.5  1.5  0.00019575896803298193
9.5  2.5  0.00022461992281213282
9.5  3.5  0.00022461992281213282
10.5  3.5  0.00022461992281213282
10.5  2.5  0.00022461992281213282
9.5  3.5  0.00022767589976568805
9.5  4.5  0.00022767589976568805
10.5  4.5  0.00022767589976568805
10.5  3.5  0.00022767589976568805
9.5  4.5  0.00023017993243404944
9.5  5.5  0.00023017993243404944
10.5  5.5  0.00023017993243404944
10.5  4.5  0.00023017993243404944
10.5  -0.5  0.015896413990234993
10.5  0.5  0.015896413990234993
11.5  0.5  0.015896413990234993
11.5  -0.5  0.015896413990234993
10.5  0.5  0.0007051689250896092
10.5  1.5  0.0007051689250896092
11.5  1.5  0.0007051689250896092
11.5  0.5  0.0007051689250896092
10.5  1.5  0.00031164109082366286
10.5  2.5  0.00031164109082366286
11.5  2.5  0.00031164109082366286
11.5  1.5  0.00031164109082366286
10.5  2.5  0.000347367932697451
10.5  3.5  0.000347367932697451
11.5  3.5  0.000347367932697451
11.5  2.5  0.000347367932697451
10.5  3.5  0.00035792804241490956
10.5  4.5  0.00035792804241490956
11.5  4.5  0.00035792804241490956
11.5  3.5  0.00035792804241490956
10.5  4.5  0.00035450531861725917
10.5  5.5  0.00035450531861725917
11.5  5.5  0.00035450531861725917
11.5  4.5  0.00035450531861725917
11.5  -0.5  0.0390398638386251
11.5  0.5  0.0390398638386251
12.5  0.5  0.0390398638386251
12.5  -0.5  0.0390398638386251
11.5  0.5  0.0012937037154592472
11.5  1.5  0.0012937037154592472
12.5  1.5  0.0012937037154592472
12.5  0.5  0.0012937037154592472
11.5  1.5  0.00032500165918820733
11.5  2.5  0.00032500165918820733
12.5  2.5  0.00032500165918820733
12.5  1.5  0.00032500165918820733
11.5  2.5  0.00033604237012841885
11.5  3.5  0.00033604237012841885
12.5  3.5  0.00033604237012841885
12.5  2.5  0.00033604237012841885
11.5  3.5  0.0003573893274391799
11.5  4.5  0.0003573893274391799
12.5  4.5  0.0003573893274391799
12.5  3.5  0.0003573893274391799
11.5  4.5  0.00036481307056457124
11.5  5.5  0.00036481307056457124
12.5  5.5  0.00036481307056457124
12.5  4.5  0.00036481307056457124


==> momentum_data/linear_momentum_single_level.dat <==
-0.5  -0.5  0.0009097826249343888
-0.5  0.5  0.0009097826249343888
0.5  0.5  0.0009097826249343888
0.5  -0.5  0.0009097826249343888
-0.5  0.5  6.826612214834692e-5
-0.5  1.5  6.826612214834692e-5
0.5  1.5  6.826612214834692e-5
0.5  0.5  6.826612214834692e-5
-0.5  1.5  6.471947640001574e-6
-0.5  2.5  6.471947640001574e-6
0.5  2.5  6.471947640001574e-6
0.5  1.5  6.471947640001574e-6
-0.5  2.5  6.422777803501483e-7
-0.5  3.5  6.422777803501483e-7
0.5  3.5  6.422777803501483e-7
0.5  2.5  6.422777803501483e-7
-0.5  3.5  6.401343909430543e-9
-0.5  4.5  6.401343909430543e-9
0.5  4.5  6.401343909430543e-9
0.5  3.5  6.401343909430543e-9
-0.5  4.5  6.408980590718104e-11
-0.5  5.5  6.408980590718104e-11
0.5  5.5  6.408980590718104e-11
0.5  4.5  6.408980590718104e-11
0.5  -0.5  0.0023479603299665286
0.5  0.5  0.0023479603299665286
1.5  0.5  0.0023479603299665286
1.5  -0.5  0.0023479603299665286
0.5  0.5  0.0001810841809222487
0.5  1.5  0.0001810841809222487
1.5  1.5  0.0001810841809222487
1.5  0.5  0.0001810841809222487
0.5  1.5  1.6786523864620084e-5
0.5  2.5  1.6786523864620084e-5
1.5  2.5  1.6786523864620084e-5
1.5  1.5  1.6786523864620084e-5
0.5  2.5  1.6614368343255233e-6
0.5  3.5  1.6614368343255233e-6
1.5  3.5  1.6614368343255233e-6
1.5  2.5  1.6614368343255233e-6
0.5  3.5  1.6593898473728034e-8
0.5  4.5  1.6593898473728034e-8
1.5  4.5  1.6593898473728034e-8
1.5  3.5  1.6593898473728034e-8
0.5  4.5  1.659519235847895e-10
0.5  5.5  1.659519235847895e-10
1.5  5.5  1.659519235847895e-10
1.5  4.5  1.659519235847895e-10
1.5  -0.5  0.004163908588163631
1.5  0.5  0.004163908588163631
2.5  0.5  0.004163908588163631
2.5  -0.5  0.004163908588163631
1.5  0.5  0.00030235343064212016
1.5  1.5  0.00030235343064212016
2.5  1.5  0.00030235343064212016
2.5  0.5  0.00030235343064212016
1.5  1.5  2.7304742772330524e-5
1.5  2.5  2.7304742772330524e-5
2.5  2.5  2.7304742772330524e-5
2.5  1.5  2.7304742772330524e-5
1.5  2.5  2.6845694834251365e-6
1.5  3.5  2.6845694834251365e-6
2.5  3.5  2.6845694834251365e-6
2.5  2.5  2.6845694834251365e-6
1.5  3.5  2.681529361839665e-8
1.5  4.5  2.681529361839665e-8
2.5  4.5  2.681529361839665e-8
2.5  3.5  2.681529361839665e-8
1.5  4.5  2.6818209197950246e-10
1.5  5.5  2.6818209197950246e-10
2.5  5.5  2.6818209197950246e-10
2.5  4.5  2.6818209197950246e-10
2.5  -0.5  0.011243607906146251
2.5  0.5  0.011243607906146251
3.5  0.5  0.011243607906146251
3.5  -0.5  0.011243607906146251
2.5  0.5  0.0006097353791461886
2.5  1.5  0.0006097353791461886
3.5  1.5  0.0006097353791461886
3.5  0.5  0.0006097353791461886
2.5  1.5  4.965315386385404e-5
2.5  2.5  4.965315386385404e-5
3.5  2.5  4.965315386385404e-5
3.5  1.5  4.965315386385404e-5
2.5  2.5  4.7628738145398326e-6
2.5  3.5  4.7628738145398326e-6
3.5  3.5  4.7628738145398326e-6
3.5  2.5  4.7628738145398326e-6
2.5  3.5  4.76002090957804e-8
2.5  4.5  4.76002090957804e-8
3.5  4.5  4.76002090957804e-8
3.5  3.5  4.76002090957804e-8
2.5  4.5  4.753214877240629e-10
2.5  5.5  4.753214877240629e-10
3.5  5.5  4.753214877240629e-10
3.5  4.5  4.753214877240629e-10
3.5  -0.5  0.025118789305549866
3.5  0.5  0.025118789305549866
4.5  0.5  0.025118789305549866
4.5  -0.5  0.025118789305549866
3.5  0.5  0.0010349275318456094
3.5  1.5  0.0010349275318456094
4.5  1.5  0.0010349275318456094
4.5  0.5  0.0010349275318456094
3.5  1.5  7.453011802700454e-5
3.5  2.5  7.453011802700454e-5
4.5  2.5  7.453011802700454e-5
4.5  1.5  7.453011802700454e-5
3.5  2.5  6.927262695020168e-6
3.5  3.5  6.927262695020168e-6
4.5  3.5  6.927262695020168e-6
4.5  2.5  6.927262695020168e-6
3.5  3.5  6.999622763838478e-8
3.5  4.5  6.999622763838478e-8
4.5  4.5  6.999622763838478e-8
4.5  3.5  6.999622763838478e-8
3.5  4.5  6.930019971506966e-10
3.5  5.5  6.930019971506966e-10
4.5  5.5  6.930019971506966e-10
4.5  4.5  6.930019971506966e-10
4.5  -0.5  0.06175882924077253
4.5  0.5  0.06175882924077253
5.5  0.5  0.06175882924077253
5.5  -0.5  0.06175882924077253
4.5  0.5  0.002150344245238375
4.5  1.5  0.002150344245238375
5.5  1.5  0.002150344245238375
5.5  0.5  0.002150344245238375
4.5  1.5  0.00012031295110058018
4.5  2.5  0.00012031295110058018
5.5  2.5  0.00012031295110058018
5.5  1.5  0.00012031295110058018
4.5  2.5  1.0254856621038432e-5
4.5  3.5  1.0254856621038432e-5
5.5  3.5  1.0254856621038432e-5
5.5  2.5  1.0254856621038432e-5
4.5  3.5  1.0063180271840199e-7
4.5  4.5  1.0063180271840199e-7
5.5  4.5  1.0063180271840199e-7
5.5  3.5  1.0063180271840199e-7
4.5  4.5  1.0172139298142123e-9
4.5  5.5  1.0172139298142123e-9
5.5  5.5  1.0172139298142123e-9
5.5  4.5  1.0172139298142123e-9


==> performance_data/error_rate_bilevel.dat <==
6.5  -0.5  0.0
6.5  0.5  0.0
7.5  0.5  0.0
7.5  -0.5  0.0
6.5  0.5  0.0
6.5  1.5  0.0
7.5  1.5  0.0
7.5  0.5  0.0
6.5  1.5  0.0
6.5  2.5  0.0
7.5  2.5  0.0
7.5  1.5  0.0
6.5  2.5  0.0
6.5  3.5  0.0
7.5  3.5  0.0
7.5  2.5  0.0
6.5  3.5  0.0
6.5  4.5  0.0
7.5  4.5  0.0
7.5  3.5  0.0
6.5  4.5  0.0
6.5  5.5  0.0
7.5  5.5  0.0
7.5  4.5  0.0
7.5  -0.5  0.0
7.5  0.5  0.0
8.5  0.5  0.0
8.5  -0.5  0.0
7.5  0.5  0.0
7.5  1.5  0.0
8.5  1.5  0.0
8.5  0.5  0.0
7.5  1.5  0.0
7.5  2.5  0.0
8.5  2.5  0.0
8.5  1.5  0.0
7.5  2.5  0.0
7.5  3.5  0.0
8.5  3.5  0.0
8.5  2.5  0.0
7.5  3.5  0.0
7.5  4.5  0.0
8.5  4.5  0.0
8.5  3.5  0.0
7.5  4.5  0.0
7.5  5.5  0.0
8.5  5.5  0.0
8.5  4.5  0.0
8.5  -0.5  0.0
8.5  0.5  0.0
9.5  0.5  0.0
9.5  -0.5  0.0
8.5  0.5  0.0
8.5  1.5  0.0
9.5  1.5  0.0
9.5  0.5  0.0
8.5  1.5  0.0
8.5  2.5  0.0
9.5  2.5  0.0
9.5  1.5  0.0
8.5  2.5  0.0
8.5  3.5  0.0
9.5  3.5  0.0
9.5  2.5  0.0
8.5  3.5  0.0
8.5  4.5  0.0
9.5  4.5  0.0
9.5  3.5  0.0
8.5  4.5  0.0
8.5  5.5  0.0
9.5  5.5  0.0
9.5  4.5  0.0
9.5  -0.5  0.0
9.5  0.5  0.0
10.5  0.5  0.0
10.5  -0.5  0.0
9.5  0.5  0.0
9.5  1.5  0.0
10.5  1.5  0.0
10.5  0.5  0.0
9.5  1.5  0.0
9.5  2.5  0.0
10.5  2.5  0.0
10.5  1.5  0.0
9.5  2.5  0.0
9.5  3.5  0.0
10.5  3.5  0.0
10.5  2.5  0.0
9.5  3.5  0.0
9.5  4.5  0.0
10.5  4.5  0.0
10.5  3.5  0.0
9.5  4.5  0.0
9.5  5.5  0.0
10.5  5.5  0.0
10.5  4.5  0.0
10.5  -0.5  0.0
10.5  0.5  0.0
11.5  0.5  0.0
11.5  -0.5  0.0
10.5  0.5  0.0
10.5  1.5  0.0
11.5  1.5  0.0
11.5  0.5  0.0
10.5  1.5  0.0
10.5  2.5  0.0
11.5  2.5  0.0
11.5  1.5  0.0
10.5  2.5  0.0
10.5  3.5  0.0
11.5  3.5  0.0
11.5  2.5  0.0
10.5  3.5  0.0
10.5  4.5  0.0
11.5  4.5  0.0
11.5  3.5  0.0
10.5  4.5  0.0
10.5  5.5  0.0
11.5  5.5  0.0
11.5  4.5  0.0
11.5  -0.5  0.0
11.5  0.5  0.0
12.5  0.5  0.0
12.5  -0.5  0.0
11.5  0.5  0.0
11.5  1.5  0.0
12.5  1.5  0.0
12.5  0.5  0.0
11.5  1.5  0.0
11.5  2.5  0.0
12.5  2.5  0.0
12.5  1.5  0.0
11.5  2.5  0.0
11.5  3.5  0.0
12.5  3.5  0.0
12.5  2.5  0.0
11.5  3.5  0.0
11.5  4.5  0.0
12.5  4.5  0.0
12.5  3.5  0.0
11.5  4.5  0.0
11.5  5.5  0.0
12.5  5.5  0.0
12.5  4.5  0.0


==> performance_data/error_rate_single_level.dat <==
-0.5  -0.5  0.0
-0.5  0.5  0.0
0.5  0.5  0.0
0.5  -0.5  0.0
-0.5  0.5  0.0
-0.5  1.5  0.0
0.5  1.5  0.0
0.5  0.5  0.0
-0.5  1.5  0.0
-0.5  2.5  0.0
0.5  2.5  0.0
0.5  1.5  0.0
-0.5  2.5  0.0
-0.5  3.5  0.0
0.5  3.5  0.0
0.5  2.5  0.0
-0.5  3.5  0.0
-0.5  4.5  0.0
0.5  4.5  0.0
0.5  3.5  0.0
-0.5  4.5  0.0
-0.5  5.5  0.0
0.5  5.5  0.0
0.5  4.5  0.0
0.5  -0.5  0.0
0.5  0.5  0.0
1.5  0.5  0.0
1.5  -0.5  0.0
0.5  0.5  0.0
0.5  1.5  0.0
1.5  1.5  0.0
1.5  0.5  0.0
0.5  1.5  0.0
0.5  2.5  0.0
1.5  2.5  0.0
1.5  1.5  0.0
0.5  2.5  0.0
0.5  3.5  0.0
1.5  3.5  0.0
1.5  2.5  0.0
0.5  3.5  0.0
0.5  4.5  0.0
1.5  4.5  0.0
1.5  3.5  0.0
0.5  4.5  0.0
0.5  5.5  0.0
1.5  5.5  0.0
1.5  4.5  0.0
1.5  -0.5  0.0
1.5  0.5  0.0
2.5  0.5  0.0
2.5  -0.5  0.0
1.5  0.5  0.0
1.5  1.5  0.0
2.5  1.5  0.0
2.5  0.5  0.0
1.5  1.5  0.0
1.5  2.5  0.0
2.5  2.5  0.0
2.5  1.5  0.0
1.5  2.5  0.0
1.5  3.5  0.0
2.5  3.5  0.0
2.5  2.5  0.0
1.5  3.5  0.0
1.5  4.5  0.0
2.5  4.5  0.0
2.5  3.5  0.0
1.5  4.5  0.0
1.5  5.5  0.0
2.5  5.5  0.0
2.5  4.5  0.0
2.5  -0.5  0.0
2.5  0.5  0.0
3.5  0.5  0.0
3.5  -0.5  0.0
2.5  0.5  0.0
2.5  1.5  0.0
3.5  1.5  0.0
3.5  0.5  0.0
2.5  1.5  0.0
2.5  2.5  0.0
3.5  2.5  0.0
3.5  1.5  0.0
2.5  2.5  0.0
2.5  3.5  0.0
3.5  3.5  0.0
3.5  2.5  0.0
2.5  3.5  0.0
2.5  4.5  0.0
3.5  4.5  0.0
3.5  3.5  0.0
2.5  4.5  0.0
2.5  5.5  0.0
3.5  5.5  0.0
3.5  4.5  0.0
3.5  -0.5  0.0
3.5  0.5  0.0
4.5  0.5  0.0
4.5  -0.5  0.0
3.5  0.5  0.0
3.5  1.5  0.0
4.5  1.5  0.0
4.5  0.5  0.0
3.5  1.5  0.0
3.5  2.5  0.0
4.5  2.5  0.0
4.5  1.5  0.0
3.5  2.5  0.0
3.5  3.5  0.0
4.5  3.5  0.0
4.5  2.5  0.0
3.5  3.5  0.0
3.5  4.5  0.0
4.5  4.5  0.0
4.5  3.5  0.0
3.5  4.5  0.0
3.5  5.5  0.0
4.5  5.5  0.0
4.5  4.5  0.0
4.5  -0.5  0.0
4.5  0.5  0.0
5.5  0.5  0.0
5.5  -0.5  0.0
4.5  0.5  0.0
4.5  1.5  0.0
5.5  1.5  0.0
5.5  0.5  0.0
4.5  1.5  0.0
4.5  2.5  0.0
5.5  2.5  0.0
5.5  1.5  0.0
4.5  2.5  0.0
4.5  3.5  0.0
5.5  3.5  0.0
5.5  2.5  0.0
4.5  3.5  0.0
4.5  4.5  0.0
5.5  4.5  0.0
5.5  3.5  0.0
4.5  4.5  0.0
4.5  5.5  0.0
5.5  5.5  0.0
5.5  4.5  0.0


==> performance_data/failure_rate_bilevel.dat <==
6.5  -0.5  0.9
6.5  0.5  0.9
7.5  0.5  0.9
7.5  -0.5  0.9
6.5  0.5  0.87
6.5  1.5  0.87
7.5  1.5  0.87
7.5  0.5  0.87
6.5  1.5  0.9
6.5  2.5  0.9
7.5  2.5  0.9
7.5  1.5  0.9
6.5  2.5  0.89
6.5  3.5  0.89
7.5  3.5  0.89
7.5  2.5  0.89
6.5  3.5  0.9
6.5  4.5  0.9
7.5  4.5  0.9
7.5  3.5  0.9
6.5  4.5  0.9
6.5  5.5  0.9
7.5  5.5  0.9
7.5  4.5  0.9
7.5  -0.5  0.8
7.5  0.5  0.8
8.5  0.5  0.8
8.5  -0.5  0.8
7.5  0.5  0.81
7.5  1.5  0.81
8.5  1.5  0.81
8.5  0.5  0.81
7.5  1.5  0.76
7.5  2.5  0.76
8.5  2.5  0.76
8.5  1.5  0.76
7.5  2.5  0.77
7.5  3.5  0.77
8.5  3.5  0.77
8.5  2.5  0.77
7.5  3.5  0.8
7.5  4.5  0.8
8.5  4.5  0.8
8.5  3.5  0.8
7.5  4.5  0.81
7.5  5.5  0.81
8.5  5.5  0.81
8.5  4.5  0.81
8.5  -0.5  0.75
8.5  0.5  0.75
9.5  0.5  0.75
9.5  -0.5  0.75
8.5  0.5  0.7
8.5  1.5  0.7
9.5  1.5  0.7
9.5  0.5  0.7
8.5  1.5  0.69
8.5  2.5  0.69
9.5  2.5  0.69
9.5  1.5  0.69
8.5  2.5  0.69
8.5  3.5  0.69
9.5  3.5  0.69
9.5  2.5  0.69
8.5  3.5  0.68
8.5  4.5  0.68
9.5  4.5  0.68
9.5  3.5  0.68
8.5  4.5  0.7
8.5  5.5  0.7
9.5  5.5  0.7
9.5  4.5  0.7
9.5  -0.5  0.78
9.5  0.5  0.78
10.5  0.5  0.78
10.5  -0.5  0.78
9.5  0.5  0.65
9.5  1.5  0.65
10.5  1.5  0.65
10.5  0.5  0.65
9.5  1.5  0.6
9.5  2.5  0.6
10.5  2.5  0.6
10.5  1.5  0.6
9.5  2.5  0.59
9.5  3.5  0.59
10.5  3.5  0.59
10.5  2.5  0.59
9.5  3.5  0.57
9.5  4.5  0.57
10.5  4.5  0.57
10.5  3.5  0.57
9.5  4.5  0.57
9.5  5.5  0.57
10.5  5.5  0.57
10.5  4.5  0.57
10.5  -0.5  0.66
10.5  0.5  0.66
11.5  0.5  0.66
11.5  -0.5  0.66
10.5  0.5  0.54
10.5  1.5  0.54
11.5  1.5  0.54
11.5  0.5  0.54
10.5  1.5  0.53
10.5  2.5  0.53
11.5  2.5  0.53
11.5  1.5  0.53
10.5  2.5  0.54
10.5  3.5  0.54
11.5  3.5  0.54
11.5  2.5  0.54
10.5  3.5  0.51
10.5  4.5  0.51
11.5  4.5  0.51
11.5  3.5  0.51
10.5  4.5  0.52
10.5  5.5  0.52
11.5  5.5  0.52
11.5  4.5  0.52
11.5  -0.5  0.57
11.5  0.5  0.57
12.5  0.5  0.57
12.5  -0.5  0.57
11.5  0.5  0.55
11.5  1.5  0.55
12.5  1.5  0.55
12.5  0.5  0.55
11.5  1.5  0.53
11.5  2.5  0.53
12.5  2.5  0.53
12.5  1.5  0.53
11.5  2.5  0.49
11.5  3.5  0.49
12.5  3.5  0.49
12.5  2.5  0.49
11.5  3.5  0.5
11.5  4.5  0.5
12.5  4.5  0.5
12.5  3.5  0.5
11.5  4.5  0.5
11.5  5.5  0.5
12.5  5.5  0.5
12.5  4.5  0.5


==> performance_data/failure_rate_single_level.dat <==
-0.5  -0.5  0.01
-0.5  0.5  0.01
0.5  0.5  0.01
0.5  -0.5  0.01
-0.5  0.5  0.0
-0.5  1.5  0.0
0.5  1.5  0.0
0.5  0.5  0.0
-0.5  1.5  0.0
-0.5  2.5  0.0
0.5  2.5  0.0
0.5  1.5  0.0
-0.5  2.5  0.0
-0.5  3.5  0.0
0.5  3.5  0.0
0.5  2.5  0.0
-0.5  3.5  0.0
-0.5  4.5  0.0
0.5  4.5  0.0
0.5  3.5  0.0
-0.5  4.5  0.0
-0.5  5.5  0.0
0.5  5.5  0.0
0.5  4.5  0.0
0.5  -0.5  0.0
0.5  0.5  0.0
1.5  0.5  0.0
1.5  -0.5  0.0
0.5  0.5  0.0
0.5  1.5  0.0
1.5  1.5  0.0
1.5  0.5  0.0
0.5  1.5  0.0
0.5  2.5  0.0
1.5  2.5  0.0
1.5  1.5  0.0
0.5  2.5  0.0
0.5  3.5  0.0
1.5  3.5  0.0
1.5  2.5  0.0
0.5  3.5  0.0
0.5  4.5  0.0
1.5  4.5  0.0
1.5  3.5  0.0
0.5  4.5  0.0
0.5  5.5  0.0
1.5  5.5  0.0
1.5  4.5  0.0
1.5  -0.5  0.0
1.5  0.5  0.0
2.5  0.5  0.0
2.5  -0.5  0.0
1.5  0.5  0.0
1.5  1.5  0.0
2.5  1.5  0.0
2.5  0.5  0.0
1.5  1.5  0.0
1.5  2.5  0.0
2.5  2.5  0.0
2.5  1.5  0.0
1.5  2.5  0.0
1.5  3.5  0.0
2.5  3.5  0.0
2.5  2.5  0.0
1.5  3.5  0.0
1.5  4.5  0.0
2.5  4.5  0.0
2.5  3.5  0.0
1.5  4.5  0.0
1.5  5.5  0.0
2.5  5.5  0.0
2.5  4.5  0.0
2.5  -0.5  0.0
2.5  0.5  0.0
3.5  0.5  0.0
3.5  -0.5  0.0
2.5  0.5  0.0
2.5  1.5  0.0
3.5  1.5  0.0
3.5  0.5  0.0
2.5  1.5  0.0
2.5  2.5  0.0
3.5  2.5  0.0
3.5  1.5  0.0
2.5  2.5  0.0
2.5  3.5  0.0
3.5  3.5  0.0
3.5  2.5  0.0
2.5  3.5  0.0
2.5  4.5  0.0
3.5  4.5  0.0
3.5  3.5  0.0
2.5  4.5  0.0
2.5  5.5  0.0
3.5  5.5  0.0
3.5  4.5  0.0
3.5  -0.5  0.0
3.5  0.5  0.0
4.5  0.5  0.0
4.5  -0.5  0.0
3.5  0.5  0.0
3.5  1.5  0.0
4.5  1.5  0.0
4.5  0.5  0.0
3.5  1.5  0.0
3.5  2.5  0.0
4.5  2.5  0.0
4.5  1.5  0.0
3.5  2.5  0.0
3.5  3.5  0.0
4.5  3.5  0.0
4.5  2.5  0.0
3.5  3.5  0.0
3.5  4.5  0.0
4.5  4.5  0.0
4.5  3.5  0.0
3.5  4.5  0.0
3.5  5.5  0.0
4.5  5.5  0.0
4.5  4.5  0.0
4.5  -0.5  0.0
4.5  0.5  0.0
5.5  0.5  0.0
5.5  -0.5  0.0
4.5  0.5  0.0
4.5  1.5  0.0
5.5  1.5  0.0
5.5  0.5  0.0
4.5  1.5  0.0
4.5  2.5  0.0
5.5  2.5  0.0
5.5  1.5  0.0
4.5  2.5  0.0
4.5  3.5  0.0
5.5  3.5  0.0
5.5  2.5  0.0
4.5  3.5  0.0
4.5  4.5  0.0
5.5  4.5  0.0
5.5  3.5  0.0
4.5  4.5  0.0
4.5  5.5  0.0
5.5  5.5  0.0
5.5  4.5  0.0


==> performance_data/iterations_bilevel.dat <==
6.5  -0.5  15.422
6.5  0.5  15.422
7.5  0.5  15.422
7.5  -0.5  15.422
6.5  0.5  14.960666666666667
6.5  1.5  14.960666666666667
7.5  1.5  14.960666666666667
7.5  0.5  14.960666666666667
6.5  1.5  16.062
6.5  2.5  16.062
7.5  2.5  16.062
7.5  1.5  16.062
6.5  2.5  16.514666666666667
6.5  3.5  16.514666666666667
7.5  3.5  16.514666666666667
7.5  2.5  16.514666666666667
6.5  3.5  17.557333333333332
6.5  4.5  17.557333333333332
7.5  4.5  17.557333333333332
7.5  3.5  17.557333333333332
6.5  4.5  19.088666666666665
6.5  5.5  19.088666666666665
7.5  5.5  19.088666666666665
7.5  4.5  19.088666666666665
7.5  -0.5  11.500333333333334
7.5  0.5  11.500333333333334
8.5  0.5  11.500333333333334
8.5  -0.5  11.500333333333334
7.5  0.5  12.264333333333333
7.5  1.5  12.264333333333333
8.5  1.5  12.264333333333333
8.5  0.5  12.264333333333333
7.5  1.5  12.744333333333332
7.5  2.5  12.744333333333332
8.5  2.5  12.744333333333332
8.5  1.5  12.744333333333332
7.5  2.5  13.136000000000001
7.5  3.5  13.136000000000001
8.5  3.5  13.136000000000001
8.5  2.5  13.136000000000001
7.5  3.5  14.590666666666664
7.5  4.5  14.590666666666664
8.5  4.5  14.590666666666664
8.5  3.5  14.590666666666664
7.5  4.5  15.900333333333332
7.5  5.5  15.900333333333332
8.5  5.5  15.900333333333332
8.5  4.5  15.900333333333332
8.5  -0.5  11.171111111111111
8.5  0.5  11.171111111111111
9.5  0.5  11.171111111111111
9.5  -0.5  11.171111111111111
8.5  0.5  11.352666666666666
8.5  1.5  11.352666666666666
9.5  1.5  11.352666666666666
9.5  0.5  11.352666666666666
8.5  1.5  11.838
8.5  2.5  11.838
9.5  2.5  11.838
9.5  1.5  11.838
8.5  2.5  12.404888888888891
8.5  3.5  12.404888888888891
9.5  3.5  12.404888888888891
9.5  2.5  12.404888888888891
8.5  3.5  13.970000000000002
8.5  4.5  13.970000000000002
9.5  4.5  13.970000000000002
9.5  3.5  13.970000000000002
8.5  4.5  15.237333333333334
8.5  5.5  15.237333333333334
9.5  5.5  15.237333333333334
9.5  4.5  15.237333333333334
9.5  -0.5  9.721333333333334
9.5  0.5  9.721333333333334
10.5  0.5  9.721333333333334
10.5  -0.5  9.721333333333334
9.5  0.5  10.612933333333332
9.5  1.5  10.612933333333332
10.5  1.5  10.612933333333332
10.5  0.5  10.612933333333332
9.5  1.5  11.143600000000001
9.5  2.5  11.143600000000001
10.5  2.5  11.143600000000001
10.5  1.5  11.143600000000001
9.5  2.5  11.729333333333335
9.5  3.5  11.729333333333335
10.5  3.5  11.729333333333335
10.5  2.5  11.729333333333335
9.5  3.5  13.306266666666666
9.5  4.5  13.306266666666666
10.5  4.5  13.306266666666666
10.5  3.5  13.306266666666666
9.5  4.5  14.845199999999998
9.5  5.5  14.845199999999998
10.5  5.5  14.845199999999998
10.5  4.5  14.845199999999998
10.5  -0.5  9.13838095238095
10.5  0.5  9.13838095238095
11.5  0.5  9.13838095238095
11.5  -0.5  9.13838095238095
10.5  0.5  10.150952380952381
10.5  1.5  10.150952380952381
11.5  1.5  10.150952380952381
11.5  0.5  10.150952380952381
10.5  1.5  10.502857142857145
10.5  2.5  10.502857142857145
11.5  2.5  10.502857142857145
11.5  1.5  10.502857142857145
10.5  2.5  11.112857142857143
10.5  3.5  11.112857142857143
11.5  3.5  11.112857142857143
11.5  2.5  11.112857142857143
10.5  3.5  13.115619047619047
10.5  4.5  13.115619047619047
11.5  4.5  13.115619047619047
11.5  3.5  13.115619047619047
10.5  4.5  14.556761904761903
10.5  5.5  14.556761904761903
11.5  5.5  14.556761904761903
11.5  4.5  14.556761904761903
11.5  -0.5  8.658800000000001
11.5  0.5  8.658800000000001
12.5  0.5  8.658800000000001
12.5  -0.5  8.658800000000001
11.5  0.5  10.533133333333332
11.5  1.5  10.533133333333332
12.5  1.5  10.533133333333332
12.5  0.5  10.533133333333332
11.5  1.5  11.089933333333333
11.5  2.5  11.089933333333333
12.5  2.5  11.089933333333333
12.5  1.5  11.089933333333333
11.5  2.5  11.6926
11.5  3.5  11.6926
12.5  3.5  11.6926
12.5  2.5  11.6926
11.5  3.5  13.267933333333334
11.5  4.5  13.267933333333334
12.5  4.5  13.267933333333334
12.5  3.5  13.267933333333334
11.5  4.5  14.912600000000003
11.5  5.5  14.912600000000003
12.5  5.5  14.912600000000003
12.5  4.5  14.912600000000003


==> performance_data/iterations_single_level.dat <==
-0.5  -0.5  8.21
-0.5  0.5  8.21
0.5  0.5  8.21
0.5  -0.5  8.21
-0.5  0.5  9.332666666666666
-0.5  1.5  9.332666666666666
0.5  1.5  9.332666666666666
0.5  0.5  9.332666666666666
-0.5  1.5  10.020666666666665
-0.5  2.5  10.020666666666665
0.5  2.5  10.020666666666665
0.5  1.5  10.020666666666665
-0.5  2.5  10.8
-0.5  3.5  10.8
0.5  3.5  10.8
0.5  2.5  10.8
-0.5  3.5  12.424666666666667
-0.5  4.5  12.424666666666667
0.5  4.5  12.424666666666667
0.5  3.5  12.424666666666667
-0.5  4.5  13.942000000000002
-0.5  5.5  13.942000000000002
0.5  5.5  13.942000000000002
0.5  4.5  13.942000000000002
0.5  -0.5  8.404333333333334
0.5  0.5  8.404333333333334
1.5  0.5  8.404333333333334
1.5  -0.5  8.404333333333334
0.5  0.5  9.547666666666666
0.5  1.5  9.547666666666666
1.5  1.5  9.547666666666666
1.5  0.5  9.547666666666666
0.5  1.5  10.38
0.5  2.5  10.38
1.5  2.5  10.38
1.5  1.5  10.38
0.5  2.5  11.071666666666665
0.5  3.5  11.071666666666665
1.5  3.5  11.071666666666665
1.5  2.5  11.071666666666665
0.5  3.5  12.63466666666667
0.5  4.5  12.63466666666667
1.5  4.5  12.63466666666667
1.5  3.5  12.63466666666667
0.5  4.5  14.139666666666667
0.5  5.5  14.139666666666667
1.5  5.5  14.139666666666667
1.5  4.5  14.139666666666667
1.5  -0.5  8.568888888888889
1.5  0.5  8.568888888888889
2.5  0.5  8.568888888888889
2.5  -0.5  8.568888888888889
1.5  0.5  9.822000000000001
1.5  1.5  9.822000000000001
2.5  1.5  9.822000000000001
2.5  0.5  9.822000000000001
1.5  1.5  10.77977777777778
1.5  2.5  10.77977777777778
2.5  2.5  10.77977777777778
2.5  1.5  10.77977777777778
1.5  2.5  11.418444444444445
1.5  3.5  11.418444444444445
2.5  3.5  11.418444444444445
2.5  2.5  11.418444444444445
1.5  3.5  12.970444444444443
1.5  4.5  12.970444444444443
2.5  4.5  12.970444444444443
2.5  3.5  12.970444444444443
1.5  4.5  14.626444444444447
1.5  5.5  14.626444444444447
2.5  5.5  14.626444444444447
2.5  4.5  14.626444444444447
2.5  -0.5  8.7228
2.5  0.5  8.7228
3.5  0.5  8.7228
3.5  -0.5  8.7228
2.5  0.5  10.081733333333332
2.5  1.5  10.081733333333332
3.5  1.5  10.081733333333332
3.5  0.5  10.081733333333332
2.5  1.5  10.9736
2.5  2.5  10.9736
3.5  2.5  10.9736
3.5  1.5  10.9736
2.5  2.5  11.828533333333333
2.5  3.5  11.828533333333333
3.5  3.5  11.828533333333333
3.5  2.5  11.828533333333333
2.5  3.5  13.272666666666666
2.5  4.5  13.272666666666666
3.5  4.5  13.272666666666666
3.5  3.5  13.272666666666666
2.5  4.5  14.902666666666667
2.5  5.5  14.902666666666667
3.5  5.5  14.902666666666667
3.5  4.5  14.902666666666667
3.5  -0.5  8.776095238095238
3.5  0.5  8.776095238095238
4.5  0.5  8.776095238095238
4.5  -0.5  8.776095238095238
3.5  0.5  10.308190476190477
3.5  1.5  10.308190476190477
4.5  1.5  10.308190476190477
4.5  0.5  10.308190476190477
3.5  1.5  11.278666666666666
3.5  2.5  11.278666666666666
4.5  2.5  11.278666666666666
4.5  1.5  11.278666666666666
3.5  2.5  12.046761904761905
3.5  3.5  12.046761904761905
4.5  3.5  12.046761904761905
4.5  2.5  12.046761904761905
3.5  3.5  13.555904761904763
3.5  4.5  13.555904761904763
4.5  4.5  13.555904761904763
4.5  3.5  13.555904761904763
3.5  4.5  15.085047619047621
3.5  5.5  15.085047619047621
4.5  5.5  15.085047619047621
4.5  4.5  15.085047619047621
4.5  -0.5  8.893933333333333
4.5  0.5  8.893933333333333
5.5  0.5  8.893933333333333
5.5  -0.5  8.893933333333333
4.5  0.5  10.549
4.5  1.5  10.549
5.5  1.5  10.549
5.5  0.5  10.549
4.5  1.5  11.809933333333332
4.5  2.5  11.809933333333332
5.5  2.5  11.809933333333332
5.5  1.5  11.809933333333332
4.5  2.5  12.588133333333335
4.5  3.5  12.588133333333335
5.5  3.5  12.588133333333335
5.5  2.5  12.588133333333335
4.5  3.5  13.924933333333334
4.5  4.5  13.924933333333334
5.5  4.5  13.924933333333334
5.5  3.5  13.924933333333334
4.5  4.5  15.560799999999999
4.5  5.5  15.560799999999999
5.5  5.5  15.560799999999999
5.5  4.5  15.560799999999999


==> performance_data/violation_rate_bilevel.dat <==
6.5  -0.5  0.13823890664453584
6.5  0.5  0.13823890664453584
7.5  0.5  0.13823890664453584
7.5  -0.5  0.13823890664453584
6.5  0.5  0.12806851969941435
6.5  1.5  0.12806851969941435
7.5  1.5  0.12806851969941435
7.5  0.5  0.12806851969941435
6.5  1.5  0.14013582664809424
6.5  2.5  0.14013582664809424
7.5  2.5  0.14013582664809424
7.5  1.5  0.14013582664809424
6.5  2.5  0.13878708397097775
6.5  3.5  0.13878708397097775
7.5  3.5  0.13878708397097775
7.5  2.5  0.13878708397097775
6.5  3.5  0.15301397681724155
6.5  4.5  0.15301397681724155
7.5  4.5  0.15301397681724155
7.5  3.5  0.15301397681724155
6.5  4.5  0.1531750361450206
6.5  5.5  0.1531750361450206
7.5  5.5  0.1531750361450206
7.5  4.5  0.1531750361450206
7.5  -0.5  0.03630696160214652
7.5  0.5  0.03630696160214652
8.5  0.5  0.03630696160214652
8.5  -0.5  0.03630696160214652
7.5  0.5  0.04308502065925632
7.5  1.5  0.04308502065925632
8.5  1.5  0.04308502065925632
8.5  0.5  0.04308502065925632
7.5  1.5  0.04348465434941929
7.5  2.5  0.04348465434941929
8.5  2.5  0.04348465434941929
8.5  1.5  0.04348465434941929
7.5  2.5  0.037594525173662054
7.5  3.5  0.037594525173662054
8.5  3.5  0.037594525173662054
8.5  2.5  0.037594525173662054
7.5  3.5  0.04448321328043664
7.5  4.5  0.04448321328043664
8.5  4.5  0.04448321328043664
8.5  3.5  0.04448321328043664
7.5  4.5  0.03762932407977185
7.5  5.5  0.03762932407977185
8.5  5.5  0.03762932407977185
8.5  4.5  0.03762932407977185
8.5  -0.5  0.018619925265138317
8.5  0.5  0.018619925265138317
9.5  0.5  0.018619925265138317
9.5  -0.5  0.018619925265138317
8.5  0.5  0.01756979776320318
8.5  1.5  0.01756979776320318
9.5  1.5  0.01756979776320318
9.5  0.5  0.01756979776320318
8.5  1.5  0.018540491853476296
8.5  2.5  0.018540491853476296
9.5  2.5  0.018540491853476296
9.5  1.5  0.018540491853476296
8.5  2.5  0.017313247437556332
8.5  3.5  0.017313247437556332
9.5  3.5  0.017313247437556332
9.5  2.5  0.017313247437556332
8.5  3.5  0.017311334588831866
8.5  4.5  0.017311334588831866
9.5  4.5  0.017311334588831866
9.5  3.5  0.017311334588831866
8.5  4.5  0.016886377158119418
8.5  5.5  0.016886377158119418
9.5  5.5  0.016886377158119418
9.5  4.5  0.016886377158119418
9.5  -0.5  0.0053462151496280926
9.5  0.5  0.0053462151496280926
10.5  0.5  0.0053462151496280926
10.5  -0.5  0.0053462151496280926
9.5  0.5  0.009043665484973975
9.5  1.5  0.009043665484973975
10.5  1.5  0.009043665484973975
10.5  0.5  0.009043665484973975
9.5  1.5  0.008558094839415654
9.5  2.5  0.008558094839415654
10.5  2.5  0.008558094839415654
10.5  1.5  0.008558094839415654
9.5  2.5  0.007982754900550924
9.5  3.5  0.007982754900550924
10.5  3.5  0.007982754900550924
10.5  2.5  0.007982754900550924
9.5  3.5  0.006795866732647901
9.5  4.5  0.006795866732647901
10.5  4.5  0.006795866732647901
10.5  3.5  0.006795866732647901
9.5  4.5  0.006964094373602245
9.5  5.5  0.006964094373602245
10.5  5.5  0.006964094373602245
10.5  4.5  0.006964094373602245
10.5  -0.5  0.0017904588195550631
10.5  0.5  0.0017904588195550631
11.5  0.5  0.0017904588195550631
11.5  -0.5  0.0017904588195550631
10.5  0.5  0.0025046386767037954
10.5  1.5  0.0025046386767037954
11.5  1.5  0.0025046386767037954
11.5  0.5  0.0025046386767037954
10.5  1.5  0.0035030590885715097
10.5  2.5  0.0035030590885715097
11.5  2.5  0.0035030590885715097
11.5  1.5  0.0035030590885715097
10.5  2.5  0.0031367195799888335
10.5  3.5  0.0031367195799888335
11.5  3.5  0.0031367195799888335
11.5  2.5  0.0031367195799888335
10.5  3.5  0.003823631566070169
10.5  4.5  0.003823631566070169
11.5  4.5  0.003823631566070169
11.5  3.5  0.003823631566070169
10.5  4.5  0.003848410391230541
10.5  5.5  0.003848410391230541
11.5  5.5  0.003848410391230541
11.5  4.5  0.003848410391230541
11.5  -0.5  0.00039481596846808965
11.5  0.5  0.00039481596846808965
12.5  0.5  0.00039481596846808965
12.5  -0.5  0.00039481596846808965
11.5  0.5  0.0008176596046207507
11.5  1.5  0.0008176596046207507
12.5  1.5  0.0008176596046207507
12.5  0.5  0.0008176596046207507
11.5  1.5  0.0017358060378628026
11.5  2.5  0.0017358060378628026
12.5  2.5  0.0017358060378628026
12.5  1.5  0.0017358060378628026
11.5  2.5  0.0012020424670652141
11.5  3.5  0.0012020424670652141
12.5  3.5  0.0012020424670652141
12.5  2.5  0.0012020424670652141
11.5  3.5  0.0011868731447826019
11.5  4.5  0.0011868731447826019
12.5  4.5  0.0011868731447826019
12.5  3.5  0.0011868731447826019
11.5  4.5  0.0011728367184158095
11.5  5.5  0.0011728367184158095
12.5  5.5  0.0011728367184158095
12.5  4.5  0.0011728367184158095


==> performance_data/violation_rate_single_level.dat <==
-0.5  -0.5  0.0018315073184561924
-0.5  0.5  0.0018315073184561924
0.5  0.5  0.0018315073184561924
0.5  -0.5  0.0018315073184561924
-0.5  0.5  0.0
-0.5  1.5  0.0
0.5  1.5  0.0
0.5  0.5  0.0
-0.5  1.5  0.0
-0.5  2.5  0.0
0.5  2.5  0.0
0.5  1.5  0.0
-0.5  2.5  0.0
-0.5  3.5  0.0
0.5  3.5  0.0
0.5  2.5  0.0
-0.5  3.5  0.0
-0.5  4.5  0.0
0.5  4.5  0.0
0.5  3.5  0.0
-0.5  4.5  0.0
-0.5  5.5  0.0
0.5  5.5  0.0
0.5  4.5  0.0
0.5  -0.5  0.001792262156852249
0.5  0.5  0.001792262156852249
1.5  0.5  0.001792262156852249
1.5  -0.5  0.001792262156852249
0.5  0.5  0.0
0.5  1.5  0.0
1.5  1.5  0.0
1.5  0.5  0.0
0.5  1.5  0.0
0.5  2.5  0.0
1.5  2.5  0.0
1.5  1.5  0.0
0.5  2.5  0.0
0.5  3.5  0.0
1.5  3.5  0.0
1.5  2.5  0.0
0.5  3.5  0.0
0.5  4.5  0.0
1.5  4.5  0.0
1.5  3.5  0.0
0.5  4.5  0.0
0.5  5.5  0.0
1.5  5.5  0.0
1.5  4.5  0.0
1.5  -0.5  0.001750230530564466
1.5  0.5  0.001750230530564466
2.5  0.5  0.001750230530564466
2.5  -0.5  0.001750230530564466
1.5  0.5  0.0
1.5  1.5  0.0
2.5  1.5  0.0
2.5  0.5  0.0
1.5  1.5  0.0
1.5  2.5  0.0
2.5  2.5  0.0
2.5  1.5  0.0
1.5  2.5  0.0
1.5  3.5  0.0
2.5  3.5  0.0
2.5  2.5  0.0
1.5  3.5  0.0
1.5  4.5  0.0
2.5  4.5  0.0
2.5  3.5  0.0
1.5  4.5  0.0
1.5  5.5  0.0
2.5  5.5  0.0
2.5  4.5  0.0
2.5  -0.5  0.00172005560952036
2.5  0.5  0.00172005560952036
3.5  0.5  0.00172005560952036
3.5  -0.5  0.00172005560952036
2.5  0.5  0.0
2.5  1.5  0.0
3.5  1.5  0.0
3.5  0.5  0.0
2.5  1.5  0.0
2.5  2.5  0.0
3.5  2.5  0.0
3.5  1.5  0.0
2.5  2.5  0.0
2.5  3.5  0.0
3.5  3.5  0.0
3.5  2.5  0.0
2.5  3.5  0.0
2.5  4.5  0.0
3.5  4.5  0.0
3.5  3.5  0.0
2.5  4.5  0.0
2.5  5.5  0.0
3.5  5.5  0.0
3.5  4.5  0.0
3.5  -0.5  0.0016735208545322344
3.5  0.5  0.0016735208545322344
4.5  0.5  0.0016735208545322344
4.5  -0.5  0.0016735208545322344
3.5  0.5  0.0
3.5  1.5  0.0
4.5  1.5  0.0
4.5  0.5  0.0
3.5  1.5  0.0
3.5  2.5  0.0
4.5  2.5  0.0
4.5  1.5  0.0
3.5  2.5  0.0
3.5  3.5  0.0
4.5  3.5  0.0
4.5  2.5  0.0
3.5  3.5  0.0
3.5  4.5  0.0
4.5  4.5  0.0
4.5  3.5  0.0
3.5  4.5  0.0
3.5  5.5  0.0
4.5  5.5  0.0
4.5  4.5  0.0
4.5  -0.5  0.001645656666777473
4.5  0.5  0.001645656666777473
5.5  0.5  0.001645656666777473
5.5  -0.5  0.001645656666777473
4.5  0.5  0.0
4.5  1.5  0.0
5.5  1.5  0.0
5.5  0.5  0.0
4.5  1.5  0.0
4.5  2.5  0.0
5.5  2.5  0.0
5.5  1.5  0.0
4.5  2.5  0.0
4.5  3.5  0.0
5.5  3.5  0.0
5.5  2.5  0.0
4.5  3.5  0.0
4.5  4.5  0.0
5.5  4.5  0.0
5.5  3.5  0.0
4.5  4.5  0.0
4.5  5.5  0.0
5.5  5.5  0.0
5.5  4.5  0.0


==> solve_times_data/single_level_solve_times.dat <==
(0, 5)
(5, 35)
(10, 50)
(15, 30)
(20, 15)
(25, 0)

==> trash/data_100_5/error_rate_bilevel.dat <==
6.5  -0.5  0.0
6.5  0.5  0.0
7.5  0.5  0.0
7.5  -0.5  0.0
6.5  0.5  0.0
6.5  1.5  0.0
7.5  1.5  0.0
7.5  0.5  0.0
6.5  1.5  0.0
6.5  2.5  0.0
7.5  2.5  0.0
7.5  1.5  0.0
6.5  2.5  0.0
6.5  3.5  0.0
7.5  3.5  0.0
7.5  2.5  0.0
6.5  3.5  0.0
6.5  4.5  0.0
7.5  4.5  0.0
7.5  3.5  0.0
6.5  4.5  0.0
6.5  5.5  0.0
7.5  5.5  0.0
7.5  4.5  0.0
7.5  -0.5  0.0
7.5  0.5  0.0
8.5  0.5  0.0
8.5  -0.5  0.0
7.5  0.5  0.0
7.5  1.5  0.0
8.5  1.5  0.0
8.5  0.5  0.0
7.5  1.5  0.0
7.5  2.5  0.0
8.5  2.5  0.0
8.5  1.5  0.0
7.5  2.5  0.0
7.5  3.5  0.0
8.5  3.5  0.0
8.5  2.5  0.0
7.5  3.5  0.0
7.5  4.5  0.0
8.5  4.5  0.0
8.5  3.5  0.0
7.5  4.5  0.0
7.5  5.5  0.0
8.5  5.5  0.0
8.5  4.5  0.0
8.5  -0.5  0.0
8.5  0.5  0.0
9.5  0.5  0.0
9.5  -0.5  0.0
8.5  0.5  0.0
8.5  1.5  0.0
9.5  1.5  0.0
9.5  0.5  0.0
8.5  1.5  0.0
8.5  2.5  0.0
9.5  2.5  0.0
9.5  1.5  0.0
8.5  2.5  0.0
8.5  3.5  0.0
9.5  3.5  0.0
9.5  2.5  0.0
8.5  3.5  0.0
8.5  4.5  0.0
9.5  4.5  0.0
9.5  3.5  0.0
8.5  4.5  0.0
8.5  5.5  0.0
9.5  5.5  0.0
9.5  4.5  0.0
9.5  -0.5  0.0
9.5  0.5  0.0
10.5  0.5  0.0
10.5  -0.5  0.0
9.5  0.5  0.0
9.5  1.5  0.0
10.5  1.5  0.0
10.5  0.5  0.0
9.5  1.5  0.0
9.5  2.5  0.0
10.5  2.5  0.0
10.5  1.5  0.0
9.5  2.5  0.0
9.5  3.5  0.0
10.5  3.5  0.0
10.5  2.5  0.0
9.5  3.5  0.0
9.5  4.5  0.0
10.5  4.5  0.0
10.5  3.5  0.0
9.5  4.5  0.0
9.5  5.5  0.0
10.5  5.5  0.0
10.5  4.5  0.0
10.5  -0.5  0.0
10.5  0.5  0.0
11.5  0.5  0.0
11.5  -0.5  0.0
10.5  0.5  0.0
10.5  1.5  0.0
11.5  1.5  0.0
11.5  0.5  0.0
10.5  1.5  0.0
10.5  2.5  0.0
11.5  2.5  0.0
11.5  1.5  0.0
10.5  2.5  0.0
10.5  3.5  0.0
11.5  3.5  0.0
11.5  2.5  0.0
10.5  3.5  0.0
10.5  4.5  0.0
11.5  4.5  0.0
11.5  3.5  0.0
10.5  4.5  0.0
10.5  5.5  0.0
11.5  5.5  0.0
11.5  4.5  0.0
11.5  -0.5  0.0
11.5  0.5  0.0
12.5  0.5  0.0
12.5  -0.5  0.0
11.5  0.5  0.0
11.5  1.5  0.0
12.5  1.5  0.0
12.5  0.5  0.0
11.5  1.5  0.0
11.5  2.5  0.0
12.5  2.5  0.0
12.5  1.5  0.0
11.5  2.5  0.0
11.5  3.5  0.0
12.5  3.5  0.0
12.5  2.5  0.0
11.5  3.5  0.0
11.5  4.5  0.0
12.5  4.5  0.0
12.5  3.5  0.0
11.5  4.5  0.0
11.5  5.5  0.0
12.5  5.5  0.0
12.5  4.5  0.0


==> trash/data_100_5/error_rate_single_level.dat <==
-0.5  -0.5  0.0
-0.5  0.5  0.0
0.5  0.5  0.0
0.5  -0.5  0.0
-0.5  0.5  0.0
-0.5  1.5  0.0
0.5  1.5  0.0
0.5  0.5  0.0
-0.5  1.5  0.0
-0.5  2.5  0.0
0.5  2.5  0.0
0.5  1.5  0.0
-0.5  2.5  0.0
-0.5  3.5  0.0
0.5  3.5  0.0
0.5  2.5  0.0
-0.5  3.5  0.0
-0.5  4.5  0.0
0.5  4.5  0.0
0.5  3.5  0.0
-0.5  4.5  0.0
-0.5  5.5  0.0
0.5  5.5  0.0
0.5  4.5  0.0
0.5  -0.5  0.0
0.5  0.5  0.0
1.5  0.5  0.0
1.5  -0.5  0.0
0.5  0.5  0.0
0.5  1.5  0.0
1.5  1.5  0.0
1.5  0.5  0.0
0.5  1.5  0.0
0.5  2.5  0.0
1.5  2.5  0.0
1.5  1.5  0.0
0.5  2.5  0.0
0.5  3.5  0.0
1.5  3.5  0.0
1.5  2.5  0.0
0.5  3.5  0.0
0.5  4.5  0.0
1.5  4.5  0.0
1.5  3.5  0.0
0.5  4.5  0.0
0.5  5.5  0.0
1.5  5.5  0.0
1.5  4.5  0.0
1.5  -0.5  0.0
1.5  0.5  0.0
2.5  0.5  0.0
2.5  -0.5  0.0
1.5  0.5  0.0
1.5  1.5  0.0
2.5  1.5  0.0
2.5  0.5  0.0
1.5  1.5  0.0
1.5  2.5  0.0
2.5  2.5  0.0
2.5  1.5  0.0
1.5  2.5  0.0
1.5  3.5  0.0
2.5  3.5  0.0
2.5  2.5  0.0
1.5  3.5  0.0
1.5  4.5  0.0
2.5  4.5  0.0
2.5  3.5  0.0
1.5  4.5  0.0
1.5  5.5  0.0
2.5  5.5  0.0
2.5  4.5  0.0
2.5  -0.5  0.0
2.5  0.5  0.0
3.5  0.5  0.0
3.5  -0.5  0.0
2.5  0.5  0.0
2.5  1.5  0.0
3.5  1.5  0.0
3.5  0.5  0.0
2.5  1.5  0.0
2.5  2.5  0.0
3.5  2.5  0.0
3.5  1.5  0.0
2.5  2.5  0.0
2.5  3.5  0.0
3.5  3.5  0.0
3.5  2.5  0.0
2.5  3.5  0.0
2.5  4.5  0.0
3.5  4.5  0.0
3.5  3.5  0.0
2.5  4.5  0.0
2.5  5.5  0.0
3.5  5.5  0.0
3.5  4.5  0.0
3.5  -0.5  0.0
3.5  0.5  0.0
4.5  0.5  0.0
4.5  -0.5  0.0
3.5  0.5  0.0
3.5  1.5  0.0
4.5  1.5  0.0
4.5  0.5  0.0
3.5  1.5  0.0
3.5  2.5  0.0
4.5  2.5  0.0
4.5  1.5  0.0
3.5  2.5  0.0
3.5  3.5  0.0
4.5  3.5  0.0
4.5  2.5  0.0
3.5  3.5  0.0
3.5  4.5  0.0
4.5  4.5  0.0
4.5  3.5  0.0
3.5  4.5  0.0
3.5  5.5  0.0
4.5  5.5  0.0
4.5  4.5  0.0
4.5  -0.5  0.0
4.5  0.5  0.0
5.5  0.5  0.0
5.5  -0.5  0.0
4.5  0.5  0.0
4.5  1.5  0.0
5.5  1.5  0.0
5.5  0.5  0.0
4.5  1.5  0.0
4.5  2.5  0.0
5.5  2.5  0.0
5.5  1.5  0.0
4.5  2.5  0.0
4.5  3.5  0.0
5.5  3.5  0.0
5.5  2.5  0.0
4.5  3.5  0.0
4.5  4.5  0.0
5.5  4.5  0.0
5.5  3.5  0.0
4.5  4.5  0.0
4.5  5.5  0.0
5.5  5.5  0.0
5.5  4.5  0.0


==> trash/data_100_5/failure_rate_bilevel.dat <==
6.5  -0.5  0.04
6.5  0.5  0.04
7.5  0.5  0.04
7.5  -0.5  0.04
6.5  0.5  0.04
6.5  1.5  0.04
7.5  1.5  0.04
7.5  0.5  0.04
6.5  1.5  0.04
6.5  2.5  0.04
7.5  2.5  0.04
7.5  1.5  0.04
6.5  2.5  0.04
6.5  3.5  0.04
7.5  3.5  0.04
7.5  2.5  0.04
6.5  3.5  0.03
6.5  4.5  0.03
7.5  4.5  0.03
7.5  3.5  0.03
6.5  4.5  0.04
6.5  5.5  0.04
7.5  5.5  0.04
7.5  4.5  0.04
7.5  -0.5  0.03
7.5  0.5  0.03
8.5  0.5  0.03
8.5  -0.5  0.03
7.5  0.5  0.03
7.5  1.5  0.03
8.5  1.5  0.03
8.5  0.5  0.03
7.5  1.5  0.03
7.5  2.5  0.03
8.5  2.5  0.03
8.5  1.5  0.03
7.5  2.5  0.02
7.5  3.5  0.02
8.5  3.5  0.02
8.5  2.5  0.02
7.5  3.5  0.03
7.5  4.5  0.03
8.5  4.5  0.03
8.5  3.5  0.03
7.5  4.5  0.03
7.5  5.5  0.03
8.5  5.5  0.03
8.5  4.5  0.03
8.5  -0.5  0.03
8.5  0.5  0.03
9.5  0.5  0.03
9.5  -0.5  0.03
8.5  0.5  0.03
8.5  1.5  0.03
9.5  1.5  0.03
9.5  0.5  0.03
8.5  1.5  0.02
8.5  2.5  0.02
9.5  2.5  0.02
9.5  1.5  0.02
8.5  2.5  0.03
8.5  3.5  0.03
9.5  3.5  0.03
9.5  2.5  0.03
8.5  3.5  0.02
8.5  4.5  0.02
9.5  4.5  0.02
9.5  3.5  0.02
8.5  4.5  0.02
8.5  5.5  0.02
9.5  5.5  0.02
9.5  4.5  0.02
9.5  -0.5  0.03
9.5  0.5  0.03
10.5  0.5  0.03
10.5  -0.5  0.03
9.5  0.5  0.01
9.5  1.5  0.01
10.5  1.5  0.01
10.5  0.5  0.01
9.5  1.5  0.02
9.5  2.5  0.02
10.5  2.5  0.02
10.5  1.5  0.02
9.5  2.5  0.02
9.5  3.5  0.02
10.5  3.5  0.02
10.5  2.5  0.02
9.5  3.5  0.01
9.5  4.5  0.01
10.5  4.5  0.01
10.5  3.5  0.01
9.5  4.5  0.01
9.5  5.5  0.01
10.5  5.5  0.01
10.5  4.5  0.01
10.5  -0.5  0.02
10.5  0.5  0.02
11.5  0.5  0.02
11.5  -0.5  0.02
10.5  0.5  0.03
10.5  1.5  0.03
11.5  1.5  0.03
11.5  0.5  0.03
10.5  1.5  0.02
10.5  2.5  0.02
11.5  2.5  0.02
11.5  1.5  0.02
10.5  2.5  0.01
10.5  3.5  0.01
11.5  3.5  0.01
11.5  2.5  0.01
10.5  3.5  0.01
10.5  4.5  0.01
11.5  4.5  0.01
11.5  3.5  0.01
10.5  4.5  0.02
10.5  5.5  0.02
11.5  5.5  0.02
11.5  4.5  0.02
11.5  -0.5  0.03
11.5  0.5  0.03
12.5  0.5  0.03
12.5  -0.5  0.03
11.5  0.5  0.02
11.5  1.5  0.02
12.5  1.5  0.02
12.5  0.5  0.02
11.5  1.5  0.01
11.5  2.5  0.01
12.5  2.5  0.01
12.5  1.5  0.01
11.5  2.5  0.03
11.5  3.5  0.03
12.5  3.5  0.03
12.5  2.5  0.03
11.5  3.5  0.03
11.5  4.5  0.03
12.5  4.5  0.03
12.5  3.5  0.03
11.5  4.5  0.03
11.5  5.5  0.03
12.5  5.5  0.03
12.5  4.5  0.03


==> trash/data_100_5/failure_rate_single_level.dat <==
-0.5  -0.5  0.01
-0.5  0.5  0.01
0.5  0.5  0.01
0.5  -0.5  0.01
-0.5  0.5  0.0
-0.5  1.5  0.0
0.5  1.5  0.0
0.5  0.5  0.0
-0.5  1.5  0.0
-0.5  2.5  0.0
0.5  2.5  0.0
0.5  1.5  0.0
-0.5  2.5  0.0
-0.5  3.5  0.0
0.5  3.5  0.0
0.5  2.5  0.0
-0.5  3.5  0.0
-0.5  4.5  0.0
0.5  4.5  0.0
0.5  3.5  0.0
-0.5  4.5  0.0
-0.5  5.5  0.0
0.5  5.5  0.0
0.5  4.5  0.0
0.5  -0.5  0.0
0.5  0.5  0.0
1.5  0.5  0.0
1.5  -0.5  0.0
0.5  0.5  0.0
0.5  1.5  0.0
1.5  1.5  0.0
1.5  0.5  0.0
0.5  1.5  0.0
0.5  2.5  0.0
1.5  2.5  0.0
1.5  1.5  0.0
0.5  2.5  0.0
0.5  3.5  0.0
1.5  3.5  0.0
1.5  2.5  0.0
0.5  3.5  0.0
0.5  4.5  0.0
1.5  4.5  0.0
1.5  3.5  0.0
0.5  4.5  0.0
0.5  5.5  0.0
1.5  5.5  0.0
1.5  4.5  0.0
1.5  -0.5  0.0
1.5  0.5  0.0
2.5  0.5  0.0
2.5  -0.5  0.0
1.5  0.5  0.0
1.5  1.5  0.0
2.5  1.5  0.0
2.5  0.5  0.0
1.5  1.5  0.0
1.5  2.5  0.0
2.5  2.5  0.0
2.5  1.5  0.0
1.5  2.5  0.0
1.5  3.5  0.0
2.5  3.5  0.0
2.5  2.5  0.0
1.5  3.5  0.0
1.5  4.5  0.0
2.5  4.5  0.0
2.5  3.5  0.0
1.5  4.5  0.0
1.5  5.5  0.0
2.5  5.5  0.0
2.5  4.5  0.0
2.5  -0.5  0.0
2.5  0.5  0.0
3.5  0.5  0.0
3.5  -0.5  0.0
2.5  0.5  0.0
2.5  1.5  0.0
3.5  1.5  0.0
3.5  0.5  0.0
2.5  1.5  0.0
2.5  2.5  0.0
3.5  2.5  0.0
3.5  1.5  0.0
2.5  2.5  0.0
2.5  3.5  0.0
3.5  3.5  0.0
3.5  2.5  0.0
2.5  3.5  0.0
2.5  4.5  0.0
3.5  4.5  0.0
3.5  3.5  0.0
2.5  4.5  0.0
2.5  5.5  0.0
3.5  5.5  0.0
3.5  4.5  0.0
3.5  -0.5  0.0
3.5  0.5  0.0
4.5  0.5  0.0
4.5  -0.5  0.0
3.5  0.5  0.0
3.5  1.5  0.0
4.5  1.5  0.0
4.5  0.5  0.0
3.5  1.5  0.0
3.5  2.5  0.0
4.5  2.5  0.0
4.5  1.5  0.0
3.5  2.5  0.0
3.5  3.5  0.0
4.5  3.5  0.0
4.5  2.5  0.0
3.5  3.5  0.0
3.5  4.5  0.0
4.5  4.5  0.0
4.5  3.5  0.0
3.5  4.5  0.0
3.5  5.5  0.0
4.5  5.5  0.0
4.5  4.5  0.0
4.5  -0.5  0.0
4.5  0.5  0.0
5.5  0.5  0.0
5.5  -0.5  0.0
4.5  0.5  0.0
4.5  1.5  0.0
5.5  1.5  0.0
5.5  0.5  0.0
4.5  1.5  0.0
4.5  2.5  0.0
5.5  2.5  0.0
5.5  1.5  0.0
4.5  2.5  0.0
4.5  3.5  0.0
5.5  3.5  0.0
5.5  2.5  0.0
4.5  3.5  0.0
4.5  4.5  0.0
5.5  4.5  0.0
5.5  3.5  0.0
4.5  4.5  0.0
4.5  5.5  0.0
5.5  5.5  0.0
5.5  4.5  0.0


==> trash/data_100_5/iterations_bilevel.dat <==
6.5  -0.5  0.7353333333333333
6.5  0.5  0.7353333333333333
7.5  0.5  0.7353333333333333
7.5  -0.5  0.7353333333333333
6.5  0.5  0.73
6.5  1.5  0.73
7.5  1.5  0.73
7.5  0.5  0.73
6.5  1.5  0.7773333333333334
6.5  2.5  0.7773333333333334
7.5  2.5  0.7773333333333334
7.5  1.5  0.7773333333333334
6.5  2.5  0.7760000000000001
6.5  3.5  0.7760000000000001
7.5  3.5  0.7760000000000001
7.5  2.5  0.7760000000000001
6.5  3.5  0.762
6.5  4.5  0.762
7.5  4.5  0.762
7.5  3.5  0.762
6.5  4.5  0.8953333333333333
6.5  5.5  0.8953333333333333
7.5  5.5  0.8953333333333333
7.5  4.5  0.8953333333333333
7.5  -0.5  0.5266666666666667
7.5  0.5  0.5266666666666667
8.5  0.5  0.5266666666666667
8.5  -0.5  0.5266666666666667
7.5  0.5  0.555
7.5  1.5  0.555
8.5  1.5  0.555
8.5  0.5  0.555
7.5  1.5  0.5676666666666667
7.5  2.5  0.5676666666666667
8.5  2.5  0.5676666666666667
8.5  1.5  0.5676666666666667
7.5  2.5  0.559
7.5  3.5  0.559
8.5  3.5  0.559
8.5  2.5  0.559
7.5  3.5  0.675
7.5  4.5  0.675
8.5  4.5  0.675
8.5  3.5  0.675
7.5  4.5  0.7546666666666666
7.5  5.5  0.7546666666666666
8.5  5.5  0.7546666666666666
8.5  4.5  0.7546666666666666
8.5  -0.5  0.5068888888888889
8.5  0.5  0.5068888888888889
9.5  0.5  0.5068888888888889
9.5  -0.5  0.5068888888888889
8.5  0.5  0.4966666666666667
8.5  1.5  0.4966666666666667
9.5  1.5  0.4966666666666667
9.5  0.5  0.4966666666666667
8.5  1.5  0.4962222222222223
8.5  2.5  0.4962222222222223
9.5  2.5  0.4962222222222223
9.5  1.5  0.4962222222222223
8.5  2.5  0.5588888888888889
8.5  3.5  0.5588888888888889
9.5  3.5  0.5588888888888889
9.5  2.5  0.5588888888888889
8.5  3.5  0.6306666666666666
8.5  4.5  0.6306666666666666
9.5  4.5  0.6306666666666666
9.5  3.5  0.6306666666666666
8.5  4.5  0.7337777777777778
8.5  5.5  0.7337777777777778
9.5  5.5  0.7337777777777778
9.5  4.5  0.7337777777777778
9.5  -0.5  0.4524
9.5  0.5  0.4524
10.5  0.5  0.4524
10.5  -0.5  0.4524
9.5  0.5  0.4924
9.5  1.5  0.4924
10.5  1.5  0.4924
10.5  0.5  0.4924
9.5  1.5  0.5207999999999999
9.5  2.5  0.5207999999999999
10.5  2.5  0.5207999999999999
10.5  1.5  0.5207999999999999
9.5  2.5  0.5516
9.5  3.5  0.5516
10.5  3.5  0.5516
10.5  2.5  0.5516
9.5  3.5  0.6229333333333333
9.5  4.5  0.6229333333333333
10.5  4.5  0.6229333333333333
10.5  3.5  0.6229333333333333
9.5  4.5  0.7384000000000001
9.5  5.5  0.7384000000000001
10.5  5.5  0.7384000000000001
10.5  4.5  0.7384000000000001
10.5  -0.5  0.402
10.5  0.5  0.402
11.5  0.5  0.402
11.5  -0.5  0.402
10.5  0.5  0.4937142857142857
10.5  1.5  0.4937142857142857
11.5  1.5  0.4937142857142857
11.5  0.5  0.4937142857142857
10.5  1.5  0.5242857142857144
10.5  2.5  0.5242857142857144
11.5  2.5  0.5242857142857144
11.5  1.5  0.5242857142857144
10.5  2.5  0.5012380952380953
10.5  3.5  0.5012380952380953
11.5  3.5  0.5012380952380953
11.5  2.5  0.5012380952380953
10.5  3.5  0.6271428571428571
10.5  4.5  0.6271428571428571
11.5  4.5  0.6271428571428571
11.5  3.5  0.6271428571428571
10.5  4.5  0.7464761904761904
10.5  5.5  0.7464761904761904
11.5  5.5  0.7464761904761904
11.5  4.5  0.7464761904761904
11.5  -0.5  0.3853333333333333
11.5  0.5  0.3853333333333333
12.5  0.5  0.3853333333333333
12.5  -0.5  0.3853333333333333
11.5  0.5  0.46086666666666676
11.5  1.5  0.46086666666666676
12.5  1.5  0.46086666666666676
12.5  0.5  0.46086666666666676
11.5  1.5  0.5183333333333333
11.5  2.5  0.5183333333333333
12.5  2.5  0.5183333333333333
12.5  1.5  0.5183333333333333
11.5  2.5  0.559
11.5  3.5  0.559
12.5  3.5  0.559
12.5  2.5  0.559
11.5  3.5  0.6267333333333334
11.5  4.5  0.6267333333333334
12.5  4.5  0.6267333333333334
12.5  3.5  0.6267333333333334
11.5  4.5  0.7556
11.5  5.5  0.7556
12.5  5.5  0.7556
12.5  4.5  0.7556


==> trash/data_100_5/iterations_single_level.dat <==
-0.5  -0.5  8.21
-0.5  0.5  8.21
0.5  0.5  8.21
0.5  -0.5  8.21
-0.5  0.5  8.713999999999999
-0.5  1.5  8.713999999999999
0.5  1.5  8.713999999999999
0.5  0.5  8.713999999999999
-0.5  1.5  9.332666666666666
-0.5  2.5  9.332666666666666
0.5  2.5  9.332666666666666
0.5  1.5  9.332666666666666
-0.5  2.5  10.020666666666665
-0.5  3.5  10.020666666666665
0.5  3.5  10.020666666666665
0.5  2.5  10.020666666666665
-0.5  3.5  11.537333333333331
-0.5  4.5  11.537333333333331
0.5  4.5  11.537333333333331
0.5  3.5  11.537333333333331
-0.5  4.5  13.942000000000002
-0.5  5.5  13.942000000000002
0.5  5.5  13.942000000000002
0.5  4.5  13.942000000000002
0.5  -0.5  8.404333333333334
0.5  0.5  8.404333333333334
1.5  0.5  8.404333333333334
1.5  -0.5  8.404333333333334
0.5  0.5  9.158000000000001
0.5  1.5  9.158000000000001
1.5  1.5  9.158000000000001
1.5  0.5  9.158000000000001
0.5  1.5  9.547666666666666
0.5  2.5  9.547666666666666
1.5  2.5  9.547666666666666
1.5  1.5  9.547666666666666
0.5  2.5  10.38
0.5  3.5  10.38
1.5  3.5  10.38
1.5  2.5  10.38
0.5  3.5  11.920666666666666
0.5  4.5  11.920666666666666
1.5  4.5  11.920666666666666
1.5  3.5  11.920666666666666
0.5  4.5  14.139666666666667
0.5  5.5  14.139666666666667
1.5  5.5  14.139666666666667
1.5  4.5  14.139666666666667
1.5  -0.5  8.568888888888889
1.5  0.5  8.568888888888889
2.5  0.5  8.568888888888889
2.5  -0.5  8.568888888888889
1.5  0.5  9.397555555555556
1.5  1.5  9.397555555555556
2.5  1.5  9.397555555555556
2.5  0.5  9.397555555555556
1.5  1.5  9.822000000000001
1.5  2.5  9.822000000000001
2.5  2.5  9.822000000000001
2.5  1.5  9.822000000000001
1.5  2.5  10.77977777777778
1.5  3.5  10.77977777777778
2.5  3.5  10.77977777777778
2.5  2.5  10.77977777777778
1.5  3.5  12.19488888888889
1.5  4.5  12.19488888888889
2.5  4.5  12.19488888888889
2.5  3.5  12.19488888888889
1.5  4.5  14.626444444444447
1.5  5.5  14.626444444444447
2.5  5.5  14.626444444444447
2.5  4.5  14.626444444444447
2.5  -0.5  8.7228
2.5  0.5  8.7228
3.5  0.5  8.7228
3.5  -0.5  8.7228
2.5  0.5  9.553200000000002
2.5  1.5  9.553200000000002
3.5  1.5  9.553200000000002
3.5  0.5  9.553200000000002
2.5  1.5  10.081733333333332
2.5  2.5  10.081733333333332
3.5  2.5  10.081733333333332
3.5  1.5  10.081733333333332
2.5  2.5  10.9736
2.5  3.5  10.9736
3.5  3.5  10.9736
3.5  2.5  10.9736
2.5  3.5  12.436666666666667
2.5  4.5  12.436666666666667
3.5  4.5  12.436666666666667
3.5  3.5  12.436666666666667
2.5  4.5  14.902666666666667
2.5  5.5  14.902666666666667
3.5  5.5  14.902666666666667
3.5  4.5  14.902666666666667
3.5  -0.5  8.776095238095238
3.5  0.5  8.776095238095238
4.5  0.5  8.776095238095238
4.5  -0.5  8.776095238095238
3.5  0.5  9.628380952380953
3.5  1.5  9.628380952380953
4.5  1.5  9.628380952380953
4.5  0.5  9.628380952380953
3.5  1.5  10.308190476190477
3.5  2.5  10.308190476190477
4.5  2.5  10.308190476190477
4.5  1.5  10.308190476190477
3.5  2.5  11.278666666666666
3.5  3.5  11.278666666666666
4.5  3.5  11.278666666666666
4.5  2.5  11.278666666666666
3.5  3.5  12.823142857142859
3.5  4.5  12.823142857142859
4.5  4.5  12.823142857142859
4.5  3.5  12.823142857142859
3.5  4.5  15.085047619047621
3.5  5.5  15.085047619047621
4.5  5.5  15.085047619047621
4.5  4.5  15.085047619047621
4.5  -0.5  8.893933333333333
4.5  0.5  8.893933333333333
5.5  0.5  8.893933333333333
5.5  -0.5  8.893933333333333
4.5  0.5  9.9244
4.5  1.5  9.9244
5.5  1.5  9.9244
5.5  0.5  9.9244
4.5  1.5  10.549
4.5  2.5  10.549
5.5  2.5  10.549
5.5  1.5  10.549
4.5  2.5  11.809933333333332
4.5  3.5  11.809933333333332
5.5  3.5  11.809933333333332
5.5  2.5  11.809933333333332
4.5  3.5  13.181133333333332
4.5  4.5  13.181133333333332
5.5  4.5  13.181133333333332
5.5  3.5  13.181133333333332
4.5  4.5  15.560799999999999
4.5  5.5  15.560799999999999
5.5  5.5  15.560799999999999
5.5  4.5  15.560799999999999


==> trash/data_100_5/violation_rate_bilevel.dat <==
6.5  -0.5  0.009792894429731936
6.5  0.5  0.009792894429731936
7.5  0.5  0.009792894429731936
7.5  -0.5  0.009792894429731936
6.5  0.5  0.009781924646817413
6.5  1.5  0.009781924646817413
7.5  1.5  0.009781924646817413
7.5  0.5  0.009781924646817413
6.5  1.5  0.007089024040252978
6.5  2.5  0.007089024040252978
7.5  2.5  0.007089024040252978
7.5  1.5  0.007089024040252978
6.5  2.5  0.010138920130327068
6.5  3.5  0.010138920130327068
7.5  3.5  0.010138920130327068
7.5  2.5  0.010138920130327068
6.5  3.5  0.009417145361572076
6.5  4.5  0.009417145361572076
7.5  4.5  0.009417145361572076
7.5  3.5  0.009417145361572076
6.5  4.5  0.009570049767047116
6.5  5.5  0.009570049767047116
7.5  5.5  0.009570049767047116
7.5  4.5  0.009570049767047116
7.5  -0.5  0.00261357661774689
7.5  0.5  0.00261357661774689
8.5  0.5  0.00261357661774689
8.5  -0.5  0.00261357661774689
7.5  0.5  0.002159461456664131
7.5  1.5  0.002159461456664131
8.5  1.5  0.002159461456664131
8.5  0.5  0.002159461456664131
7.5  1.5  0.0024080615023995013
7.5  2.5  0.0024080615023995013
8.5  2.5  0.0024080615023995013
8.5  1.5  0.0024080615023995013
7.5  2.5  0.003072228839760974
7.5  3.5  0.003072228839760974
8.5  3.5  0.003072228839760974
8.5  2.5  0.003072228839760974
7.5  3.5  0.002623299861526852
7.5  4.5  0.002623299861526852
8.5  4.5  0.002623299861526852
8.5  3.5  0.002623299861526852
7.5  4.5  0.001953803411763464
7.5  5.5  0.001953803411763464
8.5  5.5  0.001953803411763464
8.5  4.5  0.001953803411763464
8.5  -0.5  0.0005220013123844991
8.5  0.5  0.0005220013123844991
9.5  0.5  0.0005220013123844991
9.5  -0.5  0.0005220013123844991
8.5  0.5  0.0008957072547766754
8.5  1.5  0.0008957072547766754
9.5  1.5  0.0008957072547766754
9.5  0.5  0.0008957072547766754
8.5  1.5  0.0008965786164837509
8.5  2.5  0.0008965786164837509
9.5  2.5  0.0008965786164837509
9.5  1.5  0.0008965786164837509
8.5  2.5  0.0007736589323198583
8.5  3.5  0.0007736589323198583
9.5  3.5  0.0007736589323198583
9.5  2.5  0.0007736589323198583
8.5  3.5  0.0007288486581586895
8.5  4.5  0.0007288486581586895
9.5  4.5  0.0007288486581586895
9.5  3.5  0.0007288486581586895
8.5  4.5  0.0007535513299395735
8.5  5.5  0.0007535513299395735
9.5  5.5  0.0007535513299395735
9.5  4.5  0.0007535513299395735
9.5  -0.5  6.986800825029116e-5
9.5  0.5  6.986800825029116e-5
10.5  0.5  6.986800825029116e-5
10.5  -0.5  6.986800825029116e-5
9.5  0.5  0.00041241411984570877
9.5  1.5  0.00041241411984570877
10.5  1.5  0.00041241411984570877
10.5  0.5  0.00041241411984570877
9.5  1.5  0.0002949707831661874
9.5  2.5  0.0002949707831661874
10.5  2.5  0.0002949707831661874
10.5  1.5  0.0002949707831661874
9.5  2.5  0.00027843567481651734
9.5  3.5  0.00027843567481651734
10.5  3.5  0.00027843567481651734
10.5  2.5  0.00027843567481651734
9.5  3.5  1.1308528809483853e-7
9.5  4.5  1.1308528809483853e-7
10.5  4.5  1.1308528809483853e-7
10.5  3.5  1.1308528809483853e-7
9.5  4.5  1.1758843766473959e-7
9.5  5.5  1.1758843766473959e-7
10.5  5.5  1.1758843766473959e-7
10.5  4.5  1.1758843766473959e-7
10.5  -0.5  0.0
10.5  0.5  0.0
11.5  0.5  0.0
11.5  -0.5  0.0
10.5  0.5  7.095557310847989e-5
10.5  1.5  7.095557310847989e-5
11.5  1.5  7.095557310847989e-5
11.5  0.5  7.095557310847989e-5
10.5  1.5  0.00013945110941964155
10.5  2.5  0.00013945110941964155
11.5  2.5  0.00013945110941964155
11.5  1.5  0.00013945110941964155
10.5  2.5  5.4865640188530576e-5
10.5  3.5  5.4865640188530576e-5
11.5  3.5  5.4865640188530576e-5
11.5  2.5  5.4865640188530576e-5
10.5  3.5  4.8558914016758606e-5
10.5  4.5  4.8558914016758606e-5
11.5  4.5  4.8558914016758606e-5
11.5  3.5  4.8558914016758606e-5
10.5  4.5  8.556260799407078e-5
10.5  5.5  8.556260799407078e-5
11.5  5.5  8.556260799407078e-5
11.5  4.5  8.556260799407078e-5
11.5  -0.5  0.0
11.5  0.5  0.0
12.5  0.5  0.0
12.5  -0.5  0.0
11.5  0.5  9.741493446460137e-6
11.5  1.5  9.741493446460137e-6
12.5  1.5  9.741493446460137e-6
12.5  0.5  9.741493446460137e-6
11.5  1.5  0.0
11.5  2.5  0.0
12.5  2.5  0.0
12.5  1.5  0.0
11.5  2.5  3.948826850864062e-5
11.5  3.5  3.948826850864062e-5
12.5  3.5  3.948826850864062e-5
12.5  2.5  3.948826850864062e-5
11.5  3.5  1.6662591616811718e-7
11.5  4.5  1.6662591616811718e-7
12.5  4.5  1.6662591616811718e-7
12.5  3.5  1.6662591616811718e-7
11.5  4.5  1.8719810338740927e-7
11.5  5.5  1.8719810338740927e-7
12.5  5.5  1.8719810338740927e-7
12.5  4.5  1.8719810338740927e-7


==> trash/data_100_5/violation_rate_single_level.dat <==
-0.5  -0.5  0.0018315073184561924
-0.5  0.5  0.0018315073184561924
0.5  0.5  0.0018315073184561924
0.5  -0.5  0.0018315073184561924
-0.5  0.5  0.0003398938939276841
-0.5  1.5  0.0003398938939276841
0.5  1.5  0.0003398938939276841
0.5  0.5  0.0003398938939276841
-0.5  1.5  0.0
-0.5  2.5  0.0
0.5  2.5  0.0
0.5  1.5  0.0
-0.5  2.5  0.0
-0.5  3.5  0.0
0.5  3.5  0.0
0.5  2.5  0.0
-0.5  3.5  0.0
-0.5  4.5  0.0
0.5  4.5  0.0
0.5  3.5  0.0
-0.5  4.5  0.0
-0.5  5.5  0.0
0.5  5.5  0.0
0.5  4.5  0.0
0.5  -0.5  0.001792262156852249
0.5  0.5  0.001792262156852249
1.5  0.5  0.001792262156852249
1.5  -0.5  0.001792262156852249
0.5  0.5  0.0003313314222850572
0.5  1.5  0.0003313314222850572
1.5  1.5  0.0003313314222850572
1.5  0.5  0.0003313314222850572
0.5  1.5  0.0
0.5  2.5  0.0
1.5  2.5  0.0
1.5  1.5  0.0
0.5  2.5  0.0
0.5  3.5  0.0
1.5  3.5  0.0
1.5  2.5  0.0
0.5  3.5  0.0
0.5  4.5  0.0
1.5  4.5  0.0
1.5  3.5  0.0
0.5  4.5  0.0
0.5  5.5  0.0
1.5  5.5  0.0
1.5  4.5  0.0
1.5  -0.5  0.001750230530564466
1.5  0.5  0.001750230530564466
2.5  0.5  0.001750230530564466
2.5  -0.5  0.001750230530564466
1.5  0.5  0.0003203590227355624
1.5  1.5  0.0003203590227355624
2.5  1.5  0.0003203590227355624
2.5  0.5  0.0003203590227355624
1.5  1.5  0.0
1.5  2.5  0.0
2.5  2.5  0.0
2.5  1.5  0.0
1.5  2.5  0.0
1.5  3.5  0.0
2.5  3.5  0.0
2.5  2.5  0.0
1.5  3.5  0.0
1.5  4.5  0.0
2.5  4.5  0.0
2.5  3.5  0.0
1.5  4.5  0.0
1.5  5.5  0.0
2.5  5.5  0.0
2.5  4.5  0.0
2.5  -0.5  0.00172005560952036
2.5  0.5  0.00172005560952036
3.5  0.5  0.00172005560952036
3.5  -0.5  0.00172005560952036
2.5  0.5  0.000317875484754121
2.5  1.5  0.000317875484754121
3.5  1.5  0.000317875484754121
3.5  0.5  0.000317875484754121
2.5  1.5  0.0
2.5  2.5  0.0
3.5  2.5  0.0
3.5  1.5  0.0
2.5  2.5  0.0
2.5  3.5  0.0
3.5  3.5  0.0
3.5  2.5  0.0
2.5  3.5  0.0
2.5  4.5  0.0
3.5  4.5  0.0
3.5  3.5  0.0
2.5  4.5  0.0
2.5  5.5  0.0
3.5  5.5  0.0
3.5  4.5  0.0
3.5  -0.5  0.0016735208545322344
3.5  0.5  0.0016735208545322344
4.5  0.5  0.0016735208545322344
4.5  -0.5  0.0016735208545322344
3.5  0.5  0.0003020156086409886
3.5  1.5  0.0003020156086409886
4.5  1.5  0.0003020156086409886
4.5  0.5  0.0003020156086409886
3.5  1.5  0.0
3.5  2.5  0.0
4.5  2.5  0.0
4.5  1.5  0.0
3.5  2.5  0.0
3.5  3.5  0.0
4.5  3.5  0.0
4.5  2.5  0.0
3.5  3.5  0.0
3.5  4.5  0.0
4.5  4.5  0.0
4.5  3.5  0.0
3.5  4.5  0.0
3.5  5.5  0.0
4.5  5.5  0.0
4.5  4.5  0.0
4.5  -0.5  0.001645656666777473
4.5  0.5  0.001645656666777473
5.5  0.5  0.001645656666777473
5.5  -0.5  0.001645656666777473
4.5  0.5  0.00030171952788436875
4.5  1.5  0.00030171952788436875
5.5  1.5  0.00030171952788436875
5.5  0.5  0.00030171952788436875
4.5  1.5  0.0
4.5  2.5  0.0
5.5  2.5  0.0
5.5  1.5  0.0
4.5  2.5  0.0
4.5  3.5  0.0
5.5  3.5  0.0
5.5  2.5  0.0
4.5  3.5  0.0
4.5  4.5  0.0
5.5  4.5  0.0
5.5  3.5  0.0
4.5  4.5  0.0
4.5  5.5  0.0
5.5  5.5  0.0
5.5  4.5  0.0


==> trash/data_5_5/error_rate_bilevel.dat <==
6.5  -0.5  0.0
6.5  0.5  0.0
7.5  0.5  0.0
7.5  -0.5  0.0
6.5  0.5  0.0
6.5  1.5  0.0
7.5  1.5  0.0
7.5  0.5  0.0
6.5  1.5  0.0
6.5  2.5  0.0
7.5  2.5  0.0
7.5  1.5  0.0
6.5  2.5  0.0
6.5  3.5  0.0
7.5  3.5  0.0
7.5  2.5  0.0
6.5  3.5  0.0
6.5  4.5  0.0
7.5  4.5  0.0
7.5  3.5  0.0
6.5  4.5  0.0
6.5  5.5  0.0
7.5  5.5  0.0
7.5  4.5  0.0
7.5  -0.5  0.0
7.5  0.5  0.0
8.5  0.5  0.0
8.5  -0.5  0.0
7.5  0.5  0.0
7.5  1.5  0.0
8.5  1.5  0.0
8.5  0.5  0.0
7.5  1.5  0.0
7.5  2.5  0.0
8.5  2.5  0.0
8.5  1.5  0.0
7.5  2.5  0.0
7.5  3.5  0.0
8.5  3.5  0.0
8.5  2.5  0.0
7.5  3.5  0.0
7.5  4.5  0.0
8.5  4.5  0.0
8.5  3.5  0.0
7.5  4.5  0.0
7.5  5.5  0.0
8.5  5.5  0.0
8.5  4.5  0.0
8.5  -0.5  0.0
8.5  0.5  0.0
9.5  0.5  0.0
9.5  -0.5  0.0
8.5  0.5  0.0
8.5  1.5  0.0
9.5  1.5  0.0
9.5  0.5  0.0
8.5  1.5  0.0
8.5  2.5  0.0
9.5  2.5  0.0
9.5  1.5  0.0
8.5  2.5  0.0
8.5  3.5  0.0
9.5  3.5  0.0
9.5  2.5  0.0
8.5  3.5  0.0
8.5  4.5  0.0
9.5  4.5  0.0
9.5  3.5  0.0
8.5  4.5  0.0
8.5  5.5  0.0
9.5  5.5  0.0
9.5  4.5  0.0
9.5  -0.5  0.0
9.5  0.5  0.0
10.5  0.5  0.0
10.5  -0.5  0.0
9.5  0.5  0.0
9.5  1.5  0.0
10.5  1.5  0.0
10.5  0.5  0.0
9.5  1.5  0.0
9.5  2.5  0.0
10.5  2.5  0.0
10.5  1.5  0.0
9.5  2.5  0.0
9.5  3.5  0.0
10.5  3.5  0.0
10.5  2.5  0.0
9.5  3.5  0.0
9.5  4.5  0.0
10.5  4.5  0.0
10.5  3.5  0.0
9.5  4.5  0.0
9.5  5.5  0.0
10.5  5.5  0.0
10.5  4.5  0.0
10.5  -0.5  0.0
10.5  0.5  0.0
11.5  0.5  0.0
11.5  -0.5  0.0
10.5  0.5  0.0
10.5  1.5  0.0
11.5  1.5  0.0
11.5  0.5  0.0
10.5  1.5  0.0
10.5  2.5  0.0
11.5  2.5  0.0
11.5  1.5  0.0
10.5  2.5  0.0
10.5  3.5  0.0
11.5  3.5  0.0
11.5  2.5  0.0
10.5  3.5  0.0
10.5  4.5  0.0
11.5  4.5  0.0
11.5  3.5  0.0
10.5  4.5  0.0
10.5  5.5  0.0
11.5  5.5  0.0
11.5  4.5  0.0
11.5  -0.5  0.0
11.5  0.5  0.0
12.5  0.5  0.0
12.5  -0.5  0.0
11.5  0.5  0.0
11.5  1.5  0.0
12.5  1.5  0.0
12.5  0.5  0.0
11.5  1.5  0.0
11.5  2.5  0.0
12.5  2.5  0.0
12.5  1.5  0.0
11.5  2.5  0.0
11.5  3.5  0.0
12.5  3.5  0.0
12.5  2.5  0.0
11.5  3.5  0.0
11.5  4.5  0.0
12.5  4.5  0.0
12.5  3.5  0.0
11.5  4.5  0.0
11.5  5.5  0.0
12.5  5.5  0.0
12.5  4.5  0.0


==> trash/data_5_5/error_rate_single_level.dat <==
-0.5  -0.5  0.0
-0.5  0.5  0.0
0.5  0.5  0.0
0.5  -0.5  0.0
-0.5  0.5  0.0
-0.5  1.5  0.0
0.5  1.5  0.0
0.5  0.5  0.0
-0.5  1.5  0.0
-0.5  2.5  0.0
0.5  2.5  0.0
0.5  1.5  0.0
-0.5  2.5  0.0
-0.5  3.5  0.0
0.5  3.5  0.0
0.5  2.5  0.0
-0.5  3.5  0.0
-0.5  4.5  0.0
0.5  4.5  0.0
0.5  3.5  0.0
-0.5  4.5  0.0
-0.5  5.5  0.0
0.5  5.5  0.0
0.5  4.5  0.0
0.5  -0.5  0.0
0.5  0.5  0.0
1.5  0.5  0.0
1.5  -0.5  0.0
0.5  0.5  0.0
0.5  1.5  0.0
1.5  1.5  0.0
1.5  0.5  0.0
0.5  1.5  0.0
0.5  2.5  0.0
1.5  2.5  0.0
1.5  1.5  0.0
0.5  2.5  0.0
0.5  3.5  0.0
1.5  3.5  0.0
1.5  2.5  0.0
0.5  3.5  0.0
0.5  4.5  0.0
1.5  4.5  0.0
1.5  3.5  0.0
0.5  4.5  0.0
0.5  5.5  0.0
1.5  5.5  0.0
1.5  4.5  0.0
1.5  -0.5  0.0
1.5  0.5  0.0
2.5  0.5  0.0
2.5  -0.5  0.0
1.5  0.5  0.0
1.5  1.5  0.0
2.5  1.5  0.0
2.5  0.5  0.0
1.5  1.5  0.0
1.5  2.5  0.0
2.5  2.5  0.0
2.5  1.5  0.0
1.5  2.5  0.0
1.5  3.5  0.0
2.5  3.5  0.0
2.5  2.5  0.0
1.5  3.5  0.0
1.5  4.5  0.0
2.5  4.5  0.0
2.5  3.5  0.0
1.5  4.5  0.0
1.5  5.5  0.0
2.5  5.5  0.0
2.5  4.5  0.0
2.5  -0.5  0.0
2.5  0.5  0.0
3.5  0.5  0.0
3.5  -0.5  0.0
2.5  0.5  0.0
2.5  1.5  0.0
3.5  1.5  0.0
3.5  0.5  0.0
2.5  1.5  0.0
2.5  2.5  0.0
3.5  2.5  0.0
3.5  1.5  0.0
2.5  2.5  0.0
2.5  3.5  0.0
3.5  3.5  0.0
3.5  2.5  0.0
2.5  3.5  0.0
2.5  4.5  0.0
3.5  4.5  0.0
3.5  3.5  0.0
2.5  4.5  0.0
2.5  5.5  0.0
3.5  5.5  0.0
3.5  4.5  0.0
3.5  -0.5  0.0
3.5  0.5  0.0
4.5  0.5  0.0
4.5  -0.5  0.0
3.5  0.5  0.0
3.5  1.5  0.0
4.5  1.5  0.0
4.5  0.5  0.0
3.5  1.5  0.0
3.5  2.5  0.0
4.5  2.5  0.0
4.5  1.5  0.0
3.5  2.5  0.0
3.5  3.5  0.0
4.5  3.5  0.0
4.5  2.5  0.0
3.5  3.5  0.0
3.5  4.5  0.0
4.5  4.5  0.0
4.5  3.5  0.0
3.5  4.5  0.0
3.5  5.5  0.0
4.5  5.5  0.0
4.5  4.5  0.0
4.5  -0.5  0.0
4.5  0.5  0.0
5.5  0.5  0.0
5.5  -0.5  0.0
4.5  0.5  0.0
4.5  1.5  0.0
5.5  1.5  0.0
5.5  0.5  0.0
4.5  1.5  0.0
4.5  2.5  0.0
5.5  2.5  0.0
5.5  1.5  0.0
4.5  2.5  0.0
4.5  3.5  0.0
5.5  3.5  0.0
5.5  2.5  0.0
4.5  3.5  0.0
4.5  4.5  0.0
5.5  4.5  0.0
5.5  3.5  0.0
4.5  4.5  0.0
4.5  5.5  0.0
5.5  5.5  0.0
5.5  4.5  0.0


==> trash/data_5_5/failure_rate_bilevel.dat <==
6.5  -0.5  0.8
6.5  0.5  0.8
7.5  0.5  0.8
7.5  -0.5  0.8
6.5  0.5  0.8
6.5  1.5  0.8
7.5  1.5  0.8
7.5  0.5  0.8
6.5  1.5  0.8
6.5  2.5  0.8
7.5  2.5  0.8
7.5  1.5  0.8
6.5  2.5  0.8
6.5  3.5  0.8
7.5  3.5  0.8
7.5  2.5  0.8
6.5  3.5  0.6
6.5  4.5  0.6
7.5  4.5  0.6
7.5  3.5  0.6
6.5  4.5  0.8
6.5  5.5  0.8
7.5  5.5  0.8
7.5  4.5  0.8
7.5  -0.5  0.6
7.5  0.5  0.6
8.5  0.5  0.6
8.5  -0.5  0.6
7.5  0.5  0.6
7.5  1.5  0.6
8.5  1.5  0.6
8.5  0.5  0.6
7.5  1.5  0.6
7.5  2.5  0.6
8.5  2.5  0.6
8.5  1.5  0.6
7.5  2.5  0.4
7.5  3.5  0.4
8.5  3.5  0.4
8.5  2.5  0.4
7.5  3.5  0.6
7.5  4.5  0.6
8.5  4.5  0.6
8.5  3.5  0.6
7.5  4.5  0.6
7.5  5.5  0.6
8.5  5.5  0.6
8.5  4.5  0.6
8.5  -0.5  0.6
8.5  0.5  0.6
9.5  0.5  0.6
9.5  -0.5  0.6
8.5  0.5  0.6
8.5  1.5  0.6
9.5  1.5  0.6
9.5  0.5  0.6
8.5  1.5  0.4
8.5  2.5  0.4
9.5  2.5  0.4
9.5  1.5  0.4
8.5  2.5  0.6
8.5  3.5  0.6
9.5  3.5  0.6
9.5  2.5  0.6
8.5  3.5  0.4
8.5  4.5  0.4
9.5  4.5  0.4
9.5  3.5  0.4
8.5  4.5  0.4
8.5  5.5  0.4
9.5  5.5  0.4
9.5  4.5  0.4
9.5  -0.5  0.6
9.5  0.5  0.6
10.5  0.5  0.6
10.5  -0.5  0.6
9.5  0.5  0.2
9.5  1.5  0.2
10.5  1.5  0.2
10.5  0.5  0.2
9.5  1.5  0.4
9.5  2.5  0.4
10.5  2.5  0.4
10.5  1.5  0.4
9.5  2.5  0.4
9.5  3.5  0.4
10.5  3.5  0.4
10.5  2.5  0.4
9.5  3.5  0.2
9.5  4.5  0.2
10.5  4.5  0.2
10.5  3.5  0.2
9.5  4.5  0.2
9.5  5.5  0.2
10.5  5.5  0.2
10.5  4.5  0.2
10.5  -0.5  0.4
10.5  0.5  0.4
11.5  0.5  0.4
11.5  -0.5  0.4
10.5  0.5  0.6
10.5  1.5  0.6
11.5  1.5  0.6
11.5  0.5  0.6
10.5  1.5  0.4
10.5  2.5  0.4
11.5  2.5  0.4
11.5  1.5  0.4
10.5  2.5  0.2
10.5  3.5  0.2
11.5  3.5  0.2
11.5  2.5  0.2
10.5  3.5  0.2
10.5  4.5  0.2
11.5  4.5  0.2
11.5  3.5  0.2
10.5  4.5  0.4
10.5  5.5  0.4
11.5  5.5  0.4
11.5  4.5  0.4
11.5  -0.5  0.6
11.5  0.5  0.6
12.5  0.5  0.6
12.5  -0.5  0.6
11.5  0.5  0.4
11.5  1.5  0.4
12.5  1.5  0.4
12.5  0.5  0.4
11.5  1.5  0.2
11.5  2.5  0.2
12.5  2.5  0.2
12.5  1.5  0.2
11.5  2.5  0.6
11.5  3.5  0.6
12.5  3.5  0.6
12.5  2.5  0.6
11.5  3.5  0.6
11.5  4.5  0.6
12.5  4.5  0.6
12.5  3.5  0.6
11.5  4.5  0.6
11.5  5.5  0.6
12.5  5.5  0.6
12.5  4.5  0.6


==> trash/data_5_5/failure_rate_single_level.dat <==
-0.5  -0.5  0.0
-0.5  0.5  0.0
0.5  0.5  0.0
0.5  -0.5  0.0
-0.5  0.5  0.0
-0.5  1.5  0.0
0.5  1.5  0.0
0.5  0.5  0.0
-0.5  1.5  0.0
-0.5  2.5  0.0
0.5  2.5  0.0
0.5  1.5  0.0
-0.5  2.5  0.0
-0.5  3.5  0.0
0.5  3.5  0.0
0.5  2.5  0.0
-0.5  3.5  0.0
-0.5  4.5  0.0
0.5  4.5  0.0
0.5  3.5  0.0
-0.5  4.5  0.0
-0.5  5.5  0.0
0.5  5.5  0.0
0.5  4.5  0.0
0.5  -0.5  0.0
0.5  0.5  0.0
1.5  0.5  0.0
1.5  -0.5  0.0
0.5  0.5  0.0
0.5  1.5  0.0
1.5  1.5  0.0
1.5  0.5  0.0
0.5  1.5  0.0
0.5  2.5  0.0
1.5  2.5  0.0
1.5  1.5  0.0
0.5  2.5  0.0
0.5  3.5  0.0
1.5  3.5  0.0
1.5  2.5  0.0
0.5  3.5  0.0
0.5  4.5  0.0
1.5  4.5  0.0
1.5  3.5  0.0
0.5  4.5  0.0
0.5  5.5  0.0
1.5  5.5  0.0
1.5  4.5  0.0
1.5  -0.5  0.0
1.5  0.5  0.0
2.5  0.5  0.0
2.5  -0.5  0.0
1.5  0.5  0.0
1.5  1.5  0.0
2.5  1.5  0.0
2.5  0.5  0.0
1.5  1.5  0.0
1.5  2.5  0.0
2.5  2.5  0.0
2.5  1.5  0.0
1.5  2.5  0.0
1.5  3.5  0.0
2.5  3.5  0.0
2.5  2.5  0.0
1.5  3.5  0.0
1.5  4.5  0.0
2.5  4.5  0.0
2.5  3.5  0.0
1.5  4.5  0.0
1.5  5.5  0.0
2.5  5.5  0.0
2.5  4.5  0.0
2.5  -0.5  0.0
2.5  0.5  0.0
3.5  0.5  0.0
3.5  -0.5  0.0
2.5  0.5  0.0
2.5  1.5  0.0
3.5  1.5  0.0
3.5  0.5  0.0
2.5  1.5  0.0
2.5  2.5  0.0
3.5  2.5  0.0
3.5  1.5  0.0
2.5  2.5  0.0
2.5  3.5  0.0
3.5  3.5  0.0
3.5  2.5  0.0
2.5  3.5  0.0
2.5  4.5  0.0
3.5  4.5  0.0
3.5  3.5  0.0
2.5  4.5  0.0
2.5  5.5  0.0
3.5  5.5  0.0
3.5  4.5  0.0
3.5  -0.5  0.0
3.5  0.5  0.0
4.5  0.5  0.0
4.5  -0.5  0.0
3.5  0.5  0.0
3.5  1.5  0.0
4.5  1.5  0.0
4.5  0.5  0.0
3.5  1.5  0.0
3.5  2.5  0.0
4.5  2.5  0.0
4.5  1.5  0.0
3.5  2.5  0.0
3.5  3.5  0.0
4.5  3.5  0.0
4.5  2.5  0.0
3.5  3.5  0.0
3.5  4.5  0.0
4.5  4.5  0.0
4.5  3.5  0.0
3.5  4.5  0.0
3.5  5.5  0.0
4.5  5.5  0.0
4.5  4.5  0.0
4.5  -0.5  0.0
4.5  0.5  0.0
5.5  0.5  0.0
5.5  -0.5  0.0
4.5  0.5  0.0
4.5  1.5  0.0
5.5  1.5  0.0
5.5  0.5  0.0
4.5  1.5  0.0
4.5  2.5  0.0
5.5  2.5  0.0
5.5  1.5  0.0
4.5  2.5  0.0
4.5  3.5  0.0
5.5  3.5  0.0
5.5  2.5  0.0
4.5  3.5  0.0
4.5  4.5  0.0
5.5  4.5  0.0
5.5  3.5  0.0
4.5  4.5  0.0
4.5  5.5  0.0
5.5  5.5  0.0
5.5  4.5  0.0


==> trash/data_5_5/iterations_bilevel.dat <==
6.5  -0.5  14.706666666666667
6.5  0.5  14.706666666666667
7.5  0.5  14.706666666666667
7.5  -0.5  14.706666666666667
6.5  0.5  14.6
6.5  1.5  14.6
7.5  1.5  14.6
7.5  0.5  14.6
6.5  1.5  15.54666666666667
6.5  2.5  15.54666666666667
7.5  2.5  15.54666666666667
7.5  1.5  15.54666666666667
6.5  2.5  15.520000000000001
6.5  3.5  15.520000000000001
7.5  3.5  15.520000000000001
7.5  2.5  15.520000000000001
6.5  3.5  15.24
6.5  4.5  15.24
7.5  4.5  15.24
7.5  3.5  15.24
6.5  4.5  17.906666666666666
6.5  5.5  17.906666666666666
7.5  5.5  17.906666666666666
7.5  4.5  17.906666666666666
7.5  -0.5  10.533333333333335
7.5  0.5  10.533333333333335
8.5  0.5  10.533333333333335
8.5  -0.5  10.533333333333335
7.5  0.5  11.1
7.5  1.5  11.1
8.5  1.5  11.1
8.5  0.5  11.1
7.5  1.5  11.353333333333333
7.5  2.5  11.353333333333333
8.5  2.5  11.353333333333333
8.5  1.5  11.353333333333333
7.5  2.5  11.180000000000001
7.5  3.5  11.180000000000001
8.5  3.5  11.180000000000001
8.5  2.5  11.180000000000001
7.5  3.5  13.5
7.5  4.5  13.5
8.5  4.5  13.5
8.5  3.5  13.5
7.5  4.5  15.09333333333333
7.5  5.5  15.09333333333333
8.5  5.5  15.09333333333333
8.5  4.5  15.09333333333333
8.5  -0.5  10.137777777777778
8.5  0.5  10.137777777777778
9.5  0.5  10.137777777777778
9.5  -0.5  10.137777777777778
8.5  0.5  9.933333333333334
8.5  1.5  9.933333333333334
9.5  1.5  9.933333333333334
9.5  0.5  9.933333333333334
8.5  1.5  9.924444444444445
8.5  2.5  9.924444444444445
9.5  2.5  9.924444444444445
9.5  1.5  9.924444444444445
8.5  2.5  11.177777777777777
8.5  3.5  11.177777777777777
9.5  3.5  11.177777777777777
9.5  2.5  11.177777777777777
8.5  3.5  12.613333333333333
8.5  4.5  12.613333333333333
9.5  4.5  12.613333333333333
9.5  3.5  12.613333333333333
8.5  4.5  14.675555555555556
8.5  5.5  14.675555555555556
9.5  5.5  14.675555555555556
9.5  4.5  14.675555555555556
9.5  -0.5  9.048
9.5  0.5  9.048
10.5  0.5  9.048
10.5  -0.5  9.048
9.5  0.5  9.848
9.5  1.5  9.848
10.5  1.5  9.848
10.5  0.5  9.848
9.5  1.5  10.416
9.5  2.5  10.416
10.5  2.5  10.416
10.5  1.5  10.416
9.5  2.5  11.032
9.5  3.5  11.032
10.5  3.5  11.032
10.5  2.5  11.032
9.5  3.5  12.458666666666668
9.5  4.5  12.458666666666668
10.5  4.5  12.458666666666668
10.5  3.5  12.458666666666668
9.5  4.5  14.768
9.5  5.5  14.768
10.5  5.5  14.768
10.5  4.5  14.768
10.5  -0.5  8.040000000000001
10.5  0.5  8.040000000000001
11.5  0.5  8.040000000000001
11.5  -0.5  8.040000000000001
10.5  0.5  9.874285714285715
10.5  1.5  9.874285714285715
11.5  1.5  9.874285714285715
11.5  0.5  9.874285714285715
10.5  1.5  10.485714285714286
10.5  2.5  10.485714285714286
11.5  2.5  10.485714285714286
11.5  1.5  10.485714285714286
10.5  2.5  10.024761904761906
10.5  3.5  10.024761904761906
11.5  3.5  10.024761904761906
11.5  2.5  10.024761904761906
10.5  3.5  12.542857142857143
10.5  4.5  12.542857142857143
11.5  4.5  12.542857142857143
11.5  3.5  12.542857142857143
10.5  4.5  14.92952380952381
10.5  5.5  14.92952380952381
11.5  5.5  14.92952380952381
11.5  4.5  14.92952380952381
11.5  -0.5  7.706666666666666
11.5  0.5  7.706666666666666
12.5  0.5  7.706666666666666
12.5  -0.5  7.706666666666666
11.5  0.5  9.217333333333334
11.5  1.5  9.217333333333334
12.5  1.5  9.217333333333334
12.5  0.5  9.217333333333334
11.5  1.5  10.366666666666667
11.5  2.5  10.366666666666667
12.5  2.5  10.366666666666667
12.5  1.5  10.366666666666667
11.5  2.5  11.180000000000001
11.5  3.5  11.180000000000001
12.5  3.5  11.180000000000001
12.5  2.5  11.180000000000001
11.5  3.5  12.534666666666666
11.5  4.5  12.534666666666666
12.5  4.5  12.534666666666666
12.5  3.5  12.534666666666666
11.5  4.5  15.112
11.5  5.5  15.112
12.5  5.5  15.112
12.5  4.5  15.112


==> trash/data_5_5/iterations_single_level.dat <==
-0.5  -0.5  8.466666666666665
-0.5  0.5  8.466666666666665
0.5  0.5  8.466666666666665
0.5  -0.5  8.466666666666665
-0.5  0.5  8.76
-0.5  1.5  8.76
0.5  1.5  8.76
0.5  0.5  8.76
-0.5  1.5  9.466666666666665
-0.5  2.5  9.466666666666665
0.5  2.5  9.466666666666665
0.5  1.5  9.466666666666665
-0.5  2.5  10.026666666666667
-0.5  3.5  10.026666666666667
0.5  3.5  10.026666666666667
0.5  2.5  10.026666666666667
-0.5  3.5  11.719999999999999
-0.5  4.5  11.719999999999999
0.5  4.5  11.719999999999999
0.5  3.5  11.719999999999999
-0.5  4.5  13.973333333333333
-0.5  5.5  13.973333333333333
0.5  5.5  13.973333333333333
0.5  4.5  13.973333333333333
0.5  -0.5  8.540000000000001
0.5  0.5  8.540000000000001
1.5  0.5  8.540000000000001
1.5  -0.5  8.540000000000001
0.5  0.5  9.34
0.5  1.5  9.34
1.5  1.5  9.34
1.5  0.5  9.34
0.5  1.5  9.620000000000001
0.5  2.5  9.620000000000001
1.5  2.5  9.620000000000001
1.5  1.5  9.620000000000001
0.5  2.5  10.466666666666667
0.5  3.5  10.466666666666667
1.5  3.5  10.466666666666667
1.5  2.5  10.466666666666667
0.5  3.5  12.153333333333334
0.5  4.5  12.153333333333334
1.5  4.5  12.153333333333334
1.5  3.5  12.153333333333334
0.5  4.5  14.346666666666668
0.5  5.5  14.346666666666668
1.5  5.5  14.346666666666668
1.5  4.5  14.346666666666668
1.5  -0.5  8.755555555555555
1.5  0.5  8.755555555555555
2.5  0.5  8.755555555555555
2.5  -0.5  8.755555555555555
1.5  0.5  9.564444444444444
1.5  1.5  9.564444444444444
2.5  1.5  9.564444444444444
2.5  0.5  9.564444444444444
1.5  1.5  9.959999999999999
1.5  2.5  9.959999999999999
2.5  2.5  9.959999999999999
2.5  1.5  9.959999999999999
1.5  2.5  11.026666666666667
1.5  3.5  11.026666666666667
2.5  3.5  11.026666666666667
2.5  2.5  11.026666666666667
1.5  3.5  12.337777777777777
1.5  4.5  12.337777777777777
2.5  4.5  12.337777777777777
2.5  3.5  12.337777777777777
1.5  4.5  14.86222222222222
1.5  5.5  14.86222222222222
2.5  5.5  14.86222222222222
2.5  4.5  14.86222222222222
2.5  -0.5  8.909333333333333
2.5  0.5  8.909333333333333
3.5  0.5  8.909333333333333
3.5  -0.5  8.909333333333333
2.5  0.5  9.778666666666666
2.5  1.5  9.778666666666666
3.5  1.5  9.778666666666666
3.5  0.5  9.778666666666666
2.5  1.5  10.322666666666667
2.5  2.5  10.322666666666667
3.5  2.5  10.322666666666667
3.5  1.5  10.322666666666667
2.5  2.5  11.125333333333332
2.5  3.5  11.125333333333332
3.5  3.5  11.125333333333332
3.5  2.5  11.125333333333332
2.5  3.5  12.578666666666667
2.5  4.5  12.578666666666667
3.5  4.5  12.578666666666667
3.5  3.5  12.578666666666667
2.5  4.5  15.069333333333333
2.5  5.5  15.069333333333333
3.5  5.5  15.069333333333333
3.5  4.5  15.069333333333333
3.5  -0.5  8.923809523809524
3.5  0.5  8.923809523809524
4.5  0.5  8.923809523809524
4.5  -0.5  8.923809523809524
3.5  0.5  9.681904761904763
3.5  1.5  9.681904761904763
4.5  1.5  9.681904761904763
4.5  0.5  9.681904761904763
3.5  1.5  10.33904761904762
3.5  2.5  10.33904761904762
4.5  2.5  10.33904761904762
4.5  1.5  10.33904761904762
3.5  2.5  11.308571428571428
3.5  3.5  11.308571428571428
4.5  3.5  11.308571428571428
4.5  2.5  11.308571428571428
3.5  3.5  12.946666666666667
3.5  4.5  12.946666666666667
4.5  4.5  12.946666666666667
4.5  3.5  12.946666666666667
3.5  4.5  15.154285714285715
3.5  5.5  15.154285714285715
4.5  5.5  15.154285714285715
4.5  4.5  15.154285714285715
4.5  -0.5  8.974666666666668
4.5  0.5  8.974666666666668
5.5  0.5  8.974666666666668
5.5  -0.5  8.974666666666668
4.5  0.5  10.028
4.5  1.5  10.028
5.5  1.5  10.028
5.5  0.5  10.028
4.5  1.5  10.572
4.5  2.5  10.572
5.5  2.5  10.572
5.5  1.5  10.572
4.5  2.5  11.861333333333334
4.5  3.5  11.861333333333334
5.5  3.5  11.861333333333334
5.5  2.5  11.861333333333334
4.5  3.5  13.285333333333332
4.5  4.5  13.285333333333332
5.5  4.5  13.285333333333332
5.5  3.5  13.285333333333332
4.5  4.5  15.713333333333333
4.5  5.5  15.713333333333333
5.5  5.5  15.713333333333333
5.5  4.5  15.713333333333333


==> trash/data_5_5/violation_rate_bilevel.dat <==
6.5  -0.5  0.19585788859463873
6.5  0.5  0.19585788859463873
7.5  0.5  0.19585788859463873
7.5  -0.5  0.19585788859463873
6.5  0.5  0.19563849293634827
6.5  1.5  0.19563849293634827
7.5  1.5  0.19563849293634827
7.5  0.5  0.19563849293634827
6.5  1.5  0.14178048080505956
6.5  2.5  0.14178048080505956
7.5  2.5  0.14178048080505956
7.5  1.5  0.14178048080505956
6.5  2.5  0.20277840260654134
6.5  3.5  0.20277840260654134
7.5  3.5  0.20277840260654134
7.5  2.5  0.20277840260654134
6.5  3.5  0.18834290723144154
6.5  4.5  0.18834290723144154
7.5  4.5  0.18834290723144154
7.5  3.5  0.18834290723144154
6.5  4.5  0.1914009953409423
6.5  5.5  0.1914009953409423
7.5  5.5  0.1914009953409423
7.5  4.5  0.1914009953409423
7.5  -0.5  0.0522715323549378
7.5  0.5  0.0522715323549378
8.5  0.5  0.0522715323549378
8.5  -0.5  0.0522715323549378
7.5  0.5  0.043189229133282624
7.5  1.5  0.043189229133282624
8.5  1.5  0.043189229133282624
8.5  0.5  0.043189229133282624
7.5  1.5  0.04816123004799002
7.5  2.5  0.04816123004799002
8.5  2.5  0.04816123004799002
8.5  1.5  0.04816123004799002
7.5  2.5  0.06144457679521949
7.5  3.5  0.06144457679521949
8.5  3.5  0.06144457679521949
8.5  2.5  0.06144457679521949
7.5  3.5  0.05246599723053704
7.5  4.5  0.05246599723053704
8.5  4.5  0.05246599723053704
8.5  3.5  0.05246599723053704
7.5  4.5  0.03907606823526928
7.5  5.5  0.03907606823526928
8.5  5.5  0.03907606823526928
8.5  4.5  0.03907606823526928
8.5  -0.5  0.010440026247689981
8.5  0.5  0.010440026247689981
9.5  0.5  0.010440026247689981
9.5  -0.5  0.010440026247689981
8.5  0.5  0.017914145095533508
8.5  1.5  0.017914145095533508
9.5  1.5  0.017914145095533508
9.5  0.5  0.017914145095533508
8.5  1.5  0.017931572329675016
8.5  2.5  0.017931572329675016
9.5  2.5  0.017931572329675016
9.5  1.5  0.017931572329675016
8.5  2.5  0.015473178646397167
8.5  3.5  0.015473178646397167
9.5  3.5  0.015473178646397167
9.5  2.5  0.015473178646397167
8.5  3.5  0.01457697316317379
8.5  4.5  0.01457697316317379
9.5  4.5  0.01457697316317379
9.5  3.5  0.01457697316317379
8.5  4.5  0.01507102659879147
8.5  5.5  0.01507102659879147
9.5  5.5  0.01507102659879147
9.5  4.5  0.01507102659879147
9.5  -0.5  0.001397360165005823
9.5  0.5  0.001397360165005823
10.5  0.5  0.001397360165005823
10.5  -0.5  0.001397360165005823
9.5  0.5  0.008248282396914174
9.5  1.5  0.008248282396914174
10.5  1.5  0.008248282396914174
10.5  0.5  0.008248282396914174
9.5  1.5  0.005899415663323748
9.5  2.5  0.005899415663323748
10.5  2.5  0.005899415663323748
10.5  1.5  0.005899415663323748
9.5  2.5  0.005568713496330346
9.5  3.5  0.005568713496330346
10.5  3.5  0.005568713496330346
10.5  2.5  0.005568713496330346
9.5  3.5  2.2617057618967706e-6
9.5  4.5  2.2617057618967706e-6
10.5  4.5  2.2617057618967706e-6
10.5  3.5  2.2617057618967706e-6
9.5  4.5  2.3517687532947917e-6
9.5  5.5  2.3517687532947917e-6
10.5  5.5  2.3517687532947917e-6
10.5  4.5  2.3517687532947917e-6
10.5  -0.5  0.0
10.5  0.5  0.0
11.5  0.5  0.0
11.5  -0.5  0.0
10.5  0.5  0.0014191114621695978
10.5  1.5  0.0014191114621695978
11.5  1.5  0.0014191114621695978
11.5  0.5  0.0014191114621695978
10.5  1.5  0.0027890221883928312
10.5  2.5  0.0027890221883928312
11.5  2.5  0.0027890221883928312
11.5  1.5  0.0027890221883928312
10.5  2.5  0.0010973128037706115
10.5  3.5  0.0010973128037706115
11.5  3.5  0.0010973128037706115
11.5  2.5  0.0010973128037706115
10.5  3.5  0.000971178280335172
10.5  4.5  0.000971178280335172
11.5  4.5  0.000971178280335172
11.5  3.5  0.000971178280335172
10.5  4.5  0.0017112521598814157
10.5  5.5  0.0017112521598814157
11.5  5.5  0.0017112521598814157
11.5  4.5  0.0017112521598814157
11.5  -0.5  0.0
11.5  0.5  0.0
12.5  0.5  0.0
12.5  -0.5  0.0
11.5  0.5  0.00019482986892920272
11.5  1.5  0.00019482986892920272
12.5  1.5  0.00019482986892920272
12.5  0.5  0.00019482986892920272
11.5  1.5  0.0
11.5  2.5  0.0
12.5  2.5  0.0
12.5  1.5  0.0
11.5  2.5  0.0007897653701728124
11.5  3.5  0.0007897653701728124
12.5  3.5  0.0007897653701728124
12.5  2.5  0.0007897653701728124
11.5  3.5  3.3325183233623433e-6
11.5  4.5  3.3325183233623433e-6
12.5  4.5  3.3325183233623433e-6
12.5  3.5  3.3325183233623433e-6
11.5  4.5  3.7439620677481857e-6
11.5  5.5  3.7439620677481857e-6
12.5  5.5  3.7439620677481857e-6
12.5  4.5  3.7439620677481857e-6


==> trash/data_5_5/violation_rate_single_level.dat <==
-0.5  -0.5  0.001928148776450933
-0.5  0.5  0.001928148776450933
0.5  0.5  0.001928148776450933
0.5  -0.5  0.001928148776450933
-0.5  0.5  0.0003696807831760074
-0.5  1.5  0.0003696807831760074
0.5  1.5  0.0003696807831760074
0.5  0.5  0.0003696807831760074
-0.5  1.5  0.0
-0.5  2.5  0.0
0.5  2.5  0.0
0.5  1.5  0.0
-0.5  2.5  0.0
-0.5  3.5  0.0
0.5  3.5  0.0
0.5  2.5  0.0
-0.5  3.5  0.0
-0.5  4.5  0.0
0.5  4.5  0.0
0.5  3.5  0.0
-0.5  4.5  0.0
-0.5  5.5  0.0
0.5  5.5  0.0
0.5  4.5  0.0
0.5  -0.5  0.0018869867258505036
0.5  0.5  0.0018869867258505036
1.5  0.5  0.0018869867258505036
1.5  -0.5  0.0018869867258505036
0.5  0.5  0.0003556197484575252
0.5  1.5  0.0003556197484575252
1.5  1.5  0.0003556197484575252
1.5  0.5  0.0003556197484575252
0.5  1.5  0.0
0.5  2.5  0.0
1.5  2.5  0.0
1.5  1.5  0.0
0.5  2.5  0.0
0.5  3.5  0.0
1.5  3.5  0.0
1.5  2.5  0.0
0.5  3.5  0.0
0.5  4.5  0.0
1.5  4.5  0.0
1.5  3.5  0.0
0.5  4.5  0.0
0.5  5.5  0.0
1.5  5.5  0.0
1.5  4.5  0.0
1.5  -0.5  0.0018213222141231667
1.5  0.5  0.0018213222141231667
2.5  0.5  0.0018213222141231667
2.5  -0.5  0.0018213222141231667
1.5  0.5  0.00033881698513040794
1.5  1.5  0.00033881698513040794
2.5  1.5  0.00033881698513040794
2.5  0.5  0.00033881698513040794
1.5  1.5  0.0
1.5  2.5  0.0
2.5  2.5  0.0
2.5  1.5  0.0
1.5  2.5  0.0
1.5  3.5  0.0
2.5  3.5  0.0
2.5  2.5  0.0
1.5  3.5  0.0
1.5  4.5  0.0
2.5  4.5  0.0
2.5  3.5  0.0
1.5  4.5  0.0
1.5  5.5  0.0
2.5  5.5  0.0
2.5  4.5  0.0
2.5  -0.5  0.0018750709353776874
2.5  0.5  0.0018750709353776874
3.5  0.5  0.0018750709353776874
3.5  -0.5  0.0018750709353776874
2.5  0.5  0.00035701979591351574
2.5  1.5  0.00035701979591351574
3.5  1.5  0.00035701979591351574
3.5  0.5  0.00035701979591351574
2.5  1.5  0.0
2.5  2.5  0.0
3.5  2.5  0.0
3.5  1.5  0.0
2.5  2.5  0.0
2.5  3.5  0.0
3.5  3.5  0.0
3.5  2.5  0.0
2.5  3.5  0.0
2.5  4.5  0.0
3.5  4.5  0.0
3.5  3.5  0.0
2.5  4.5  0.0
2.5  5.5  0.0
3.5  5.5  0.0
3.5  4.5  0.0
3.5  -0.5  0.0017941578224119903
3.5  0.5  0.0017941578224119903
4.5  0.5  0.0017941578224119903
4.5  -0.5  0.0017941578224119903
3.5  0.5  0.0003249452387860341
3.5  1.5  0.0003249452387860341
4.5  1.5  0.0003249452387860341
4.5  0.5  0.0003249452387860341
3.5  1.5  0.0
3.5  2.5  0.0
4.5  2.5  0.0
4.5  1.5  0.0
3.5  2.5  0.0
3.5  3.5  0.0
4.5  3.5  0.0
4.5  2.5  0.0
3.5  3.5  0.0
3.5  4.5  0.0
4.5  4.5  0.0
4.5  3.5  0.0
3.5  4.5  0.0
3.5  5.5  0.0
4.5  5.5  0.0
4.5  4.5  0.0
4.5  -0.5  0.001703058876538388
4.5  0.5  0.001703058876538388
5.5  0.5  0.001703058876538388
5.5  -0.5  0.001703058876538388
4.5  0.5  0.0003614494560801651
4.5  1.5  0.0003614494560801651
5.5  1.5  0.0003614494560801651
5.5  0.5  0.0003614494560801651
4.5  1.5  0.0
4.5  2.5  0.0
5.5  2.5  0.0
5.5  1.5  0.0
4.5  2.5  0.0
4.5  3.5  0.0
5.5  3.5  0.0
5.5  2.5  0.0
4.5  3.5  0.0
4.5  4.5  0.0
5.5  4.5  0.0
5.5  3.5  0.0
4.5  4.5  0.0
4.5  5.5  0.0
5.5  5.5  0.0
5.5  4.5  0.0


==> trash/momentum_data_10_1/angular_momentum_bilevel.dat <==
6.5  -0.5  0.220518094884309
6.5  0.5  0.220518094884309
7.5  0.5  0.220518094884309
7.5  -0.5  0.220518094884309
6.5  0.5  0.048608863169365205
6.5  1.5  0.048608863169365205
7.5  1.5  0.048608863169365205
7.5  0.5  0.048608863169365205
6.5  1.5  0.15084374005948117
6.5  2.5  0.15084374005948117
7.5  2.5  0.15084374005948117
7.5  1.5  0.15084374005948117
6.5  2.5  0.033493086867551924
6.5  3.5  0.033493086867551924
7.5  3.5  0.033493086867551924
7.5  2.5  0.033493086867551924
6.5  3.5  0.024790095074276337
6.5  4.5  0.024790095074276337
7.5  4.5  0.024790095074276337
7.5  3.5  0.024790095074276337
6.5  4.5  0.01910586100771879
6.5  5.5  0.01910586100771879
7.5  5.5  0.01910586100771879
7.5  4.5  0.01910586100771879
7.5  -0.5  0.02264302547551649
7.5  0.5  0.02264302547551649
8.5  0.5  0.02264302547551649
8.5  -0.5  0.02264302547551649
7.5  0.5  0.0067589096483986226
7.5  1.5  0.0067589096483986226
8.5  1.5  0.0067589096483986226
8.5  0.5  0.0067589096483986226
7.5  1.5  0.01283854348767852
7.5  2.5  0.01283854348767852
8.5  2.5  0.01283854348767852
8.5  1.5  0.01283854348767852
7.5  2.5  0.07473985134808649
7.5  3.5  0.07473985134808649
8.5  3.5  0.07473985134808649
8.5  2.5  0.07473985134808649
7.5  3.5  0.00920521545436561
7.5  4.5  0.00920521545436561
8.5  4.5  0.00920521545436561
8.5  3.5  0.00920521545436561
7.5  4.5  0.02852414462188526
7.5  5.5  0.02852414462188526
8.5  5.5  0.02852414462188526
8.5  4.5  0.02852414462188526
8.5  -0.5  0.011648396742743584
8.5  0.5  0.011648396742743584
9.5  0.5  0.011648396742743584
9.5  -0.5  0.011648396742743584
8.5  0.5  0.0009355456589262089
8.5  1.5  0.0009355456589262089
9.5  1.5  0.0009355456589262089
9.5  0.5  0.0009355456589262089
8.5  1.5  0.0003102961535642728
8.5  2.5  0.0003102961535642728
9.5  2.5  0.0003102961535642728
9.5  1.5  0.0003102961535642728
8.5  2.5  0.0003104352945196259
8.5  3.5  0.0003104352945196259
9.5  3.5  0.0003104352945196259
9.5  2.5  0.0003104352945196259
8.5  3.5  0.00031045663849559876
8.5  4.5  0.00031045663849559876
9.5  4.5  0.00031045663849559876
9.5  3.5  0.00031045663849559876
8.5  4.5  0.00031045686579317817
8.5  5.5  0.00031045686579317817
9.5  5.5  0.00031045686579317817
9.5  4.5  0.00031045686579317817
9.5  -0.5  0.0016548804642447347
9.5  0.5  0.0016548804642447347
10.5  0.5  0.0016548804642447347
10.5  -0.5  0.0016548804642447347
9.5  0.5  0.00044376947066313303
9.5  1.5  0.00044376947066313303
10.5  1.5  0.00044376947066313303
10.5  0.5  0.00044376947066313303
9.5  1.5  0.00047229053461122247
9.5  2.5  0.00047229053461122247
10.5  2.5  0.00047229053461122247
10.5  1.5  0.00047229053461122247
9.5  2.5  0.00044322748620879244
9.5  3.5  0.00044322748620879244
10.5  3.5  0.00044322748620879244
10.5  2.5  0.00044322748620879244
9.5  3.5  0.00044326562954098583
9.5  4.5  0.00044326562954098583
10.5  4.5  0.00044326562954098583
10.5  3.5  0.00044326562954098583
9.5  4.5  0.00044326598571509985
9.5  5.5  0.00044326598571509985
10.5  5.5  0.00044326598571509985
10.5  4.5  0.00044326598571509985
10.5  -0.5  0.0006941646142219037
10.5  0.5  0.0006941646142219037
11.5  0.5  0.0006941646142219037
11.5  -0.5  0.0006941646142219037
10.5  0.5  0.0005952277803624711
10.5  1.5  0.0005952277803624711
11.5  1.5  0.0005952277803624711
11.5  0.5  0.0005952277803624711
10.5  1.5  0.0005858120441315767
10.5  2.5  0.0005858120441315767
11.5  2.5  0.0005858120441315767
11.5  1.5  0.0005858120441315767
10.5  2.5  0.000587521662861703
10.5  3.5  0.000587521662861703
11.5  3.5  0.000587521662861703
11.5  2.5  0.000587521662861703
10.5  3.5  0.0005877482481722923
10.5  4.5  0.0005877482481722923
11.5  4.5  0.0005877482481722923
11.5  3.5  0.0005877482481722923
10.5  4.5  0.0005877507653174079
10.5  5.5  0.0005877507653174079
11.5  5.5  0.0005877507653174079
11.5  4.5  0.0005877507653174079
11.5  -0.5  0.0010206859659843163
11.5  0.5  0.0010206859659843163
12.5  0.5  0.0010206859659843163
12.5  -0.5  0.0010206859659843163
11.5  0.5  0.000866859149237666
11.5  1.5  0.000866859149237666
12.5  1.5  0.000866859149237666
12.5  0.5  0.000866859149237666
11.5  1.5  0.0008258671580787924
11.5  2.5  0.0008258671580787924
12.5  2.5  0.0008258671580787924
12.5  1.5  0.0008258671580787924
11.5  2.5  0.000832134567619661
11.5  3.5  0.000832134567619661
12.5  3.5  0.000832134567619661
12.5  2.5  0.000832134567619661
11.5  3.5  0.0008335419736890651
11.5  4.5  0.0008335419736890651
12.5  4.5  0.0008335419736890651
12.5  3.5  0.0008335419736890651
11.5  4.5  0.0008335565453673437
11.5  5.5  0.0008335565453673437
12.5  5.5  0.0008335565453673437
12.5  4.5  0.0008335565453673437


==> trash/momentum_data_10_1/angular_momentum_single_level.dat <==
-0.5  -0.5  0.0011056682427329776
-0.5  0.5  0.0011056682427329776
0.5  0.5  0.0011056682427329776
0.5  -0.5  0.0011056682427329776
-0.5  0.5  8.492972711306193e-5
-0.5  1.5  8.492972711306193e-5
0.5  1.5  8.492972711306193e-5
0.5  0.5  8.492972711306193e-5
-0.5  1.5  8.065106306860457e-6
-0.5  2.5  8.065106306860457e-6
0.5  2.5  8.065106306860457e-6
0.5  1.5  8.065106306860457e-6
-0.5  2.5  8.013341230831888e-7
-0.5  3.5  8.013341230831888e-7
0.5  3.5  8.013341230831888e-7
0.5  2.5  8.013341230831888e-7
-0.5  3.5  7.994097264028392e-9
-0.5  4.5  7.994097264028392e-9
0.5  4.5  7.994097264028392e-9
0.5  3.5  7.994097264028392e-9
-0.5  4.5  7.994035984059922e-11
-0.5  5.5  7.994035984059922e-11
0.5  5.5  7.994035984059922e-11
0.5  4.5  7.994035984059922e-11
0.5  -0.5  0.0015021393544286308
0.5  0.5  0.0015021393544286308
1.5  0.5  0.0015021393544286308
1.5  -0.5  0.0015021393544286308
0.5  0.5  9.55485511622939e-5
0.5  1.5  9.55485511622939e-5
1.5  1.5  9.55485511622939e-5
1.5  0.5  9.55485511622939e-5
0.5  1.5  8.196372433407254e-6
0.5  2.5  8.196372433407254e-6
1.5  2.5  8.196372433407254e-6
1.5  1.5  8.196372433407254e-6
0.5  2.5  8.014891080036671e-7
0.5  3.5  8.014891080036671e-7
1.5  3.5  8.014891080036671e-7
1.5  2.5  8.014891080036671e-7
0.5  3.5  7.994242467964663e-9
0.5  4.5  7.994242467964663e-9
1.5  4.5  7.994242467964663e-9
1.5  3.5  7.994242467964663e-9
0.5  4.5  7.994036747966495e-11
0.5  5.5  7.994036747966495e-11
1.5  5.5  7.994036747966495e-11
1.5  4.5  7.994036747966495e-11
1.5  -0.5  0.0018686684802677663
1.5  0.5  0.0018686684802677663
2.5  0.5  0.0018686684802677663
2.5  -0.5  0.0018686684802677663
1.5  0.5  0.00010611425743759114
1.5  1.5  0.00010611425743759114
2.5  1.5  0.00010611425743759114
2.5  0.5  0.00010611425743759114
1.5  1.5  8.424372569467474e-6
1.5  2.5  8.424372569467474e-6
2.5  2.5  8.424372569467474e-6
2.5  1.5  8.424372569467474e-6
1.5  2.5  8.04048198764598e-7
1.5  3.5  8.04048198764598e-7
2.5  3.5  8.04048198764598e-7
2.5  2.5  8.04048198764598e-7
1.5  3.5  7.994501516242182e-9
1.5  4.5  7.994501516242182e-9
2.5  4.5  7.994501516242182e-9
2.5  3.5  7.994501516242182e-9
1.5  4.5  7.994039501121282e-11
1.5  5.5  7.994039501121282e-11
2.5  5.5  7.994039501121282e-11
2.5  4.5  7.994039501121282e-11
2.5  -0.5  0.002458456428045605
2.5  0.5  0.002458456428045605
3.5  0.5  0.002458456428045605
3.5  -0.5  0.002458456428045605
2.5  0.5  0.00013568656925223589
2.5  1.5  0.00013568656925223589
3.5  1.5  0.00013568656925223589
3.5  0.5  0.00013568656925223589
2.5  1.5  9.048396732973109e-6
2.5  2.5  9.048396732973109e-6
3.5  2.5  9.048396732973109e-6
3.5  1.5  9.048396732973109e-6
2.5  2.5  8.120842341371988e-7
2.5  3.5  8.120842341371988e-7
3.5  3.5  8.120842341371988e-7
3.5  2.5  8.120842341371988e-7
2.5  3.5  7.995324994920849e-9
2.5  4.5  7.995324994920849e-9
3.5  4.5  7.995324994920849e-9
3.5  3.5  7.995324994920849e-9
2.5  4.5  7.994047519594249e-11
2.5  5.5  7.994047519594249e-11
3.5  5.5  7.994047519594249e-11
3.5  4.5  7.994047519594249e-11
3.5  -0.5  0.003070698794393002
3.5  0.5  0.003070698794393002
4.5  0.5  0.003070698794393002
4.5  -0.5  0.003070698794393002
3.5  0.5  0.00017360418223880011
3.5  1.5  0.00017360418223880011
4.5  1.5  0.00017360418223880011
4.5  0.5  0.00017360418223880011
3.5  1.5  9.701434869344549e-6
3.5  2.5  9.701434869344549e-6
4.5  2.5  9.701434869344549e-6
4.5  1.5  9.701434869344549e-6
3.5  2.5  8.237222300750933e-7
3.5  3.5  8.237222300750933e-7
4.5  3.5  8.237222300750933e-7
4.5  2.5  8.237222300750933e-7
3.5  3.5  7.996548057751673e-9
3.5  4.5  7.996548057751673e-9
4.5  4.5  7.996548057751673e-9
4.5  3.5  7.996548057751673e-9
3.5  4.5  7.994059726874672e-11
3.5  5.5  7.994059726874672e-11
4.5  5.5  7.994059726874672e-11
4.5  4.5  7.994059726874672e-11
4.5  -0.5  0.0047559699763924405
4.5  0.5  0.0047559699763924405
5.5  0.5  0.0047559699763924405
5.5  -0.5  0.0047559699763924405
4.5  0.5  0.00024750821567967336
4.5  1.5  0.00024750821567967336
5.5  1.5  0.00024750821567967336
5.5  0.5  0.00024750821567967336
4.5  1.5  1.0999591299124331e-5
4.5  2.5  1.0999591299124331e-5
5.5  2.5  1.0999591299124331e-5
5.5  1.5  1.0999591299124331e-5
4.5  2.5  8.468433763889411e-7
4.5  3.5  8.468433763889411e-7
5.5  3.5  8.468433763889411e-7
5.5  2.5  8.468433763889411e-7
4.5  3.5  7.999078871057061e-9
4.5  4.5  7.999078871057061e-9
5.5  4.5  7.999078871057061e-9
5.5  3.5  7.999078871057061e-9
4.5  4.5  7.994085109439991e-11
4.5  5.5  7.994085109439991e-11
5.5  5.5  7.994085109439991e-11
5.5  4.5  7.994085109439991e-11


==> trash/momentum_data_10_1/error_rate_bilevel.dat <==
6.5  -0.5  0.0
6.5  0.5  0.0
7.5  0.5  0.0
7.5  -0.5  0.0
6.5  0.5  0.0
6.5  1.5  0.0
7.5  1.5  0.0
7.5  0.5  0.0
6.5  1.5  0.0
6.5  2.5  0.0
7.5  2.5  0.0
7.5  1.5  0.0
6.5  2.5  0.0
6.5  3.5  0.0
7.5  3.5  0.0
7.5  2.5  0.0
6.5  3.5  0.0
6.5  4.5  0.0
7.5  4.5  0.0
7.5  3.5  0.0
6.5  4.5  0.0
6.5  5.5  0.0
7.5  5.5  0.0
7.5  4.5  0.0
7.5  -0.5  0.0
7.5  0.5  0.0
8.5  0.5  0.0
8.5  -0.5  0.0
7.5  0.5  0.0
7.5  1.5  0.0
8.5  1.5  0.0
8.5  0.5  0.0
7.5  1.5  0.0
7.5  2.5  0.0
8.5  2.5  0.0
8.5  1.5  0.0
7.5  2.5  0.0
7.5  3.5  0.0
8.5  3.5  0.0
8.5  2.5  0.0
7.5  3.5  0.0
7.5  4.5  0.0
8.5  4.5  0.0
8.5  3.5  0.0
7.5  4.5  0.0
7.5  5.5  0.0
8.5  5.5  0.0
8.5  4.5  0.0
8.5  -0.5  0.0
8.5  0.5  0.0
9.5  0.5  0.0
9.5  -0.5  0.0
8.5  0.5  0.0
8.5  1.5  0.0
9.5  1.5  0.0
9.5  0.5  0.0
8.5  1.5  0.0
8.5  2.5  0.0
9.5  2.5  0.0
9.5  1.5  0.0
8.5  2.5  0.0
8.5  3.5  0.0
9.5  3.5  0.0
9.5  2.5  0.0
8.5  3.5  0.0
8.5  4.5  0.0
9.5  4.5  0.0
9.5  3.5  0.0
8.5  4.5  0.0
8.5  5.5  0.0
9.5  5.5  0.0
9.5  4.5  0.0
9.5  -0.5  0.0
9.5  0.5  0.0
10.5  0.5  0.0
10.5  -0.5  0.0
9.5  0.5  0.0
9.5  1.5  0.0
10.5  1.5  0.0
10.5  0.5  0.0
9.5  1.5  0.0
9.5  2.5  0.0
10.5  2.5  0.0
10.5  1.5  0.0
9.5  2.5  0.0
9.5  3.5  0.0
10.5  3.5  0.0
10.5  2.5  0.0
9.5  3.5  0.0
9.5  4.5  0.0
10.5  4.5  0.0
10.5  3.5  0.0
9.5  4.5  0.0
9.5  5.5  0.0
10.5  5.5  0.0
10.5  4.5  0.0
10.5  -0.5  0.0
10.5  0.5  0.0
11.5  0.5  0.0
11.5  -0.5  0.0
10.5  0.5  0.0
10.5  1.5  0.0
11.5  1.5  0.0
11.5  0.5  0.0
10.5  1.5  0.0
10.5  2.5  0.0
11.5  2.5  0.0
11.5  1.5  0.0
10.5  2.5  0.0
10.5  3.5  0.0
11.5  3.5  0.0
11.5  2.5  0.0
10.5  3.5  0.0
10.5  4.5  0.0
11.5  4.5  0.0
11.5  3.5  0.0
10.5  4.5  0.0
10.5  5.5  0.0
11.5  5.5  0.0
11.5  4.5  0.0
11.5  -0.5  0.0
11.5  0.5  0.0
12.5  0.5  0.0
12.5  -0.5  0.0
11.5  0.5  0.0
11.5  1.5  0.0
12.5  1.5  0.0
12.5  0.5  0.0
11.5  1.5  0.0
11.5  2.5  0.0
12.5  2.5  0.0
12.5  1.5  0.0
11.5  2.5  0.0
11.5  3.5  0.0
12.5  3.5  0.0
12.5  2.5  0.0
11.5  3.5  0.0
11.5  4.5  0.0
12.5  4.5  0.0
12.5  3.5  0.0
11.5  4.5  0.0
11.5  5.5  0.0
12.5  5.5  0.0
12.5  4.5  0.0


==> trash/momentum_data_10_1/error_rate_single_level.dat <==
-0.5  -0.5  0.0
-0.5  0.5  0.0
0.5  0.5  0.0
0.5  -0.5  0.0
-0.5  0.5  0.0
-0.5  1.5  0.0
0.5  1.5  0.0
0.5  0.5  0.0
-0.5  1.5  0.0
-0.5  2.5  0.0
0.5  2.5  0.0
0.5  1.5  0.0
-0.5  2.5  0.0
-0.5  3.5  0.0
0.5  3.5  0.0
0.5  2.5  0.0
-0.5  3.5  0.0
-0.5  4.5  0.0
0.5  4.5  0.0
0.5  3.5  0.0
-0.5  4.5  0.0
-0.5  5.5  0.0
0.5  5.5  0.0
0.5  4.5  0.0
0.5  -0.5  0.0
0.5  0.5  0.0
1.5  0.5  0.0
1.5  -0.5  0.0
0.5  0.5  0.0
0.5  1.5  0.0
1.5  1.5  0.0
1.5  0.5  0.0
0.5  1.5  0.0
0.5  2.5  0.0
1.5  2.5  0.0
1.5  1.5  0.0
0.5  2.5  0.0
0.5  3.5  0.0
1.5  3.5  0.0
1.5  2.5  0.0
0.5  3.5  0.0
0.5  4.5  0.0
1.5  4.5  0.0
1.5  3.5  0.0
0.5  4.5  0.0
0.5  5.5  0.0
1.5  5.5  0.0
1.5  4.5  0.0
1.5  -0.5  0.0
1.5  0.5  0.0
2.5  0.5  0.0
2.5  -0.5  0.0
1.5  0.5  0.0
1.5  1.5  0.0
2.5  1.5  0.0
2.5  0.5  0.0
1.5  1.5  0.0
1.5  2.5  0.0
2.5  2.5  0.0
2.5  1.5  0.0
1.5  2.5  0.0
1.5  3.5  0.0
2.5  3.5  0.0
2.5  2.5  0.0
1.5  3.5  0.0
1.5  4.5  0.0
2.5  4.5  0.0
2.5  3.5  0.0
1.5  4.5  0.0
1.5  5.5  0.0
2.5  5.5  0.0
2.5  4.5  0.0
2.5  -0.5  0.0
2.5  0.5  0.0
3.5  0.5  0.0
3.5  -0.5  0.0
2.5  0.5  0.0
2.5  1.5  0.0
3.5  1.5  0.0
3.5  0.5  0.0
2.5  1.5  0.0
2.5  2.5  0.0
3.5  2.5  0.0
3.5  1.5  0.0
2.5  2.5  0.0
2.5  3.5  0.0
3.5  3.5  0.0
3.5  2.5  0.0
2.5  3.5  0.0
2.5  4.5  0.0
3.5  4.5  0.0
3.5  3.5  0.0
2.5  4.5  0.0
2.5  5.5  0.0
3.5  5.5  0.0
3.5  4.5  0.0
3.5  -0.5  0.0
3.5  0.5  0.0
4.5  0.5  0.0
4.5  -0.5  0.0
3.5  0.5  0.0
3.5  1.5  0.0
4.5  1.5  0.0
4.5  0.5  0.0
3.5  1.5  0.0
3.5  2.5  0.0
4.5  2.5  0.0
4.5  1.5  0.0
3.5  2.5  0.0
3.5  3.5  0.0
4.5  3.5  0.0
4.5  2.5  0.0
3.5  3.5  0.0
3.5  4.5  0.0
4.5  4.5  0.0
4.5  3.5  0.0
3.5  4.5  0.0
3.5  5.5  0.0
4.5  5.5  0.0
4.5  4.5  0.0
4.5  -0.5  0.0
4.5  0.5  0.0
5.5  0.5  0.0
5.5  -0.5  0.0
4.5  0.5  0.0
4.5  1.5  0.0
5.5  1.5  0.0
5.5  0.5  0.0
4.5  1.5  0.0
4.5  2.5  0.0
5.5  2.5  0.0
5.5  1.5  0.0
4.5  2.5  0.0
4.5  3.5  0.0
5.5  3.5  0.0
5.5  2.5  0.0
4.5  3.5  0.0
4.5  4.5  0.0
5.5  4.5  0.0
5.5  3.5  0.0
4.5  4.5  0.0
4.5  5.5  0.0
5.5  5.5  0.0
5.5  4.5  0.0


==> trash/momentum_data_10_1/linear_momentum_bilevel.dat <==
6.5  -0.5  0.5523818666585522
6.5  0.5  0.5523818666585522
7.5  0.5  0.5523818666585522
7.5  -0.5  0.5523818666585522
6.5  0.5  0.18513040699280567
6.5  1.5  0.18513040699280567
7.5  1.5  0.18513040699280567
7.5  0.5  0.18513040699280567
6.5  1.5  0.24626765124030753
6.5  2.5  0.24626765124030753
7.5  2.5  0.24626765124030753
7.5  1.5  0.24626765124030753
6.5  2.5  0.14970110477226145
6.5  3.5  0.14970110477226145
7.5  3.5  0.14970110477226145
7.5  2.5  0.14970110477226145
6.5  3.5  0.2023388459028629
6.5  4.5  0.2023388459028629
7.5  4.5  0.2023388459028629
7.5  3.5  0.2023388459028629
6.5  4.5  0.19050746410729888
6.5  5.5  0.19050746410729888
7.5  5.5  0.19050746410729888
7.5  4.5  0.19050746410729888
7.5  -0.5  0.11332228592515022
7.5  0.5  0.11332228592515022
8.5  0.5  0.11332228592515022
8.5  -0.5  0.11332228592515022
7.5  0.5  0.08305005827121852
7.5  1.5  0.08305005827121852
8.5  1.5  0.08305005827121852
8.5  0.5  0.08305005827121852
7.5  1.5  0.08002834784967475
7.5  2.5  0.08002834784967475
8.5  2.5  0.08002834784967475
8.5  1.5  0.08002834784967475
7.5  2.5  0.12839808256108123
7.5  3.5  0.12839808256108123
8.5  3.5  0.12839808256108123
8.5  2.5  0.12839808256108123
7.5  3.5  0.05688897674718117
7.5  4.5  0.05688897674718117
8.5  4.5  0.05688897674718117
8.5  3.5  0.05688897674718117
7.5  4.5  0.06953147502514968
7.5  5.5  0.06953147502514968
8.5  5.5  0.06953147502514968
8.5  4.5  0.06953147502514968
8.5  -0.5  0.05005111450927493
8.5  0.5  0.05005111450927493
9.5  0.5  0.05005111450927493
9.5  -0.5  0.05005111450927493
8.5  0.5  0.008905873364412113
8.5  1.5  0.008905873364412113
9.5  1.5  0.008905873364412113
9.5  0.5  0.008905873364412113
8.5  1.5  0.0003293742562016273
8.5  2.5  0.0003293742562016273
9.5  2.5  0.0003293742562016273
9.5  1.5  0.0003293742562016273
8.5  2.5  0.00034606513595569733
8.5  3.5  0.00034606513595569733
9.5  3.5  0.00034606513595569733
9.5  2.5  0.00034606513595569733
8.5  3.5  0.0003479990373543965
8.5  4.5  0.0003479990373543965
9.5  4.5  0.0003479990373543965
9.5  3.5  0.0003479990373543965
8.5  4.5  0.00034801870117932707
8.5  5.5  0.00034801870117932707
9.5  5.5  0.00034801870117932707
9.5  4.5  0.00034801870117932707
9.5  -0.5  0.009470399587861209
9.5  0.5  0.009470399587861209
10.5  0.5  0.009470399587861209
10.5  -0.5  0.009470399587861209
9.5  0.5  0.0005823807589226748
9.5  1.5  0.0005823807589226748
10.5  1.5  0.0005823807589226748
10.5  0.5  0.0005823807589226748
9.5  1.5  0.000476268194699892
9.5  2.5  0.000476268194699892
10.5  2.5  0.000476268194699892
10.5  1.5  0.000476268194699892
9.5  2.5  0.0004575872060924423
9.5  3.5  0.0004575872060924423
10.5  3.5  0.0004575872060924423
10.5  2.5  0.0004575872060924423
9.5  3.5  0.000461041583802951
9.5  4.5  0.000461041583802951
10.5  4.5  0.000461041583802951
10.5  3.5  0.000461041583802951
9.5  4.5  0.00046107616193114264
9.5  5.5  0.00046107616193114264
10.5  5.5  0.00046107616193114264
10.5  4.5  0.00046107616193114264
10.5  -0.5  0.016403704689464296
10.5  0.5  0.016403704689464296
11.5  0.5  0.016403704689464296
11.5  -0.5  0.016403704689464296
10.5  0.5  0.0009028024168689483
10.5  1.5  0.0009028024168689483
11.5  1.5  0.0009028024168689483
11.5  0.5  0.0009028024168689483
10.5  1.5  0.00052509081673431
10.5  2.5  0.00052509081673431
11.5  2.5  0.00052509081673431
11.5  1.5  0.00052509081673431
10.5  2.5  0.0005698478594533759
10.5  3.5  0.0005698478594533759
11.5  3.5  0.0005698478594533759
11.5  2.5  0.0005698478594533759
10.5  3.5  0.0005751777405004871
10.5  4.5  0.0005751777405004871
11.5  4.5  0.0005751777405004871
11.5  3.5  0.0005751777405004871
10.5  4.5  0.000575231932070167
10.5  5.5  0.000575231932070167
11.5  5.5  0.000575231932070167
11.5  4.5  0.000575231932070167
11.5  -0.5  0.03950696038907592
11.5  0.5  0.03950696038907592
12.5  0.5  0.03950696038907592
12.5  -0.5  0.03950696038907592
11.5  0.5  0.0016478435224417493
11.5  1.5  0.0016478435224417493
12.5  1.5  0.0016478435224417493
12.5  0.5  0.0016478435224417493
11.5  1.5  0.0006986457528705234
11.5  2.5  0.0006986457528705234
12.5  2.5  0.0006986457528705234
12.5  1.5  0.0006986457528705234
11.5  2.5  0.0007595005161886651
11.5  3.5  0.0007595005161886651
12.5  3.5  0.0007595005161886651
12.5  2.5  0.0007595005161886651
11.5  3.5  0.000768856682742625
11.5  4.5  0.000768856682742625
12.5  4.5  0.000768856682742625
12.5  3.5  0.000768856682742625
11.5  4.5  0.0007689529922492885
11.5  5.5  0.0007689529922492885
12.5  5.5  0.0007689529922492885
12.5  4.5  0.0007689529922492885


==> trash/momentum_data_10_1/linear_momentum_single_level.dat <==
-0.5  -0.5  0.0009097826249343888
-0.5  0.5  0.0009097826249343888
0.5  0.5  0.0009097826249343888
0.5  -0.5  0.0009097826249343888
-0.5  0.5  6.826612214834692e-5
-0.5  1.5  6.826612214834692e-5
0.5  1.5  6.826612214834692e-5
0.5  0.5  6.826612214834692e-5
-0.5  1.5  6.471947640001574e-6
-0.5  2.5  6.471947640001574e-6
0.5  2.5  6.471947640001574e-6
0.5  1.5  6.471947640001574e-6
-0.5  2.5  6.422777803501483e-7
-0.5  3.5  6.422777803501483e-7
0.5  3.5  6.422777803501483e-7
0.5  2.5  6.422777803501483e-7
-0.5  3.5  6.401343909430543e-9
-0.5  4.5  6.401343909430543e-9
0.5  4.5  6.401343909430543e-9
0.5  3.5  6.401343909430543e-9
-0.5  4.5  6.408980590718104e-11
-0.5  5.5  6.408980590718104e-11
0.5  5.5  6.408980590718104e-11
0.5  4.5  6.408980590718104e-11
0.5  -0.5  0.0023479603299665286
0.5  0.5  0.0023479603299665286
1.5  0.5  0.0023479603299665286
1.5  -0.5  0.0023479603299665286
0.5  0.5  0.0001810841809222487
0.5  1.5  0.0001810841809222487
1.5  1.5  0.0001810841809222487
1.5  0.5  0.0001810841809222487
0.5  1.5  1.6786523864620084e-5
0.5  2.5  1.6786523864620084e-5
1.5  2.5  1.6786523864620084e-5
1.5  1.5  1.6786523864620084e-5
0.5  2.5  1.6614368343255233e-6
0.5  3.5  1.6614368343255233e-6
1.5  3.5  1.6614368343255233e-6
1.5  2.5  1.6614368343255233e-6
0.5  3.5  1.6593898473728034e-8
0.5  4.5  1.6593898473728034e-8
1.5  4.5  1.6593898473728034e-8
1.5  3.5  1.6593898473728034e-8
0.5  4.5  1.659519235847895e-10
0.5  5.5  1.659519235847895e-10
1.5  5.5  1.659519235847895e-10
1.5  4.5  1.659519235847895e-10
1.5  -0.5  0.004163908588163631
1.5  0.5  0.004163908588163631
2.5  0.5  0.004163908588163631
2.5  -0.5  0.004163908588163631
1.5  0.5  0.00030235343064212016
1.5  1.5  0.00030235343064212016
2.5  1.5  0.00030235343064212016
2.5  0.5  0.00030235343064212016
1.5  1.5  2.7304742772330524e-5
1.5  2.5  2.7304742772330524e-5
2.5  2.5  2.7304742772330524e-5
2.5  1.5  2.7304742772330524e-5
1.5  2.5  2.6845694834251365e-6
1.5  3.5  2.6845694834251365e-6
2.5  3.5  2.6845694834251365e-6
2.5  2.5  2.6845694834251365e-6
1.5  3.5  2.681529361839665e-8
1.5  4.5  2.681529361839665e-8
2.5  4.5  2.681529361839665e-8
2.5  3.5  2.681529361839665e-8
1.5  4.5  2.6818209197950246e-10
1.5  5.5  2.6818209197950246e-10
2.5  5.5  2.6818209197950246e-10
2.5  4.5  2.6818209197950246e-10
2.5  -0.5  0.011243607906146251
2.5  0.5  0.011243607906146251
3.5  0.5  0.011243607906146251
3.5  -0.5  0.011243607906146251
2.5  0.5  0.0006097353791461886
2.5  1.5  0.0006097353791461886
3.5  1.5  0.0006097353791461886
3.5  0.5  0.0006097353791461886
2.5  1.5  4.965315386385404e-5
2.5  2.5  4.965315386385404e-5
3.5  2.5  4.965315386385404e-5
3.5  1.5  4.965315386385404e-5
2.5  2.5  4.7628738145398326e-6
2.5  3.5  4.7628738145398326e-6
3.5  3.5  4.7628738145398326e-6
3.5  2.5  4.7628738145398326e-6
2.5  3.5  4.76002090957804e-8
2.5  4.5  4.76002090957804e-8
3.5  4.5  4.76002090957804e-8
3.5  3.5  4.76002090957804e-8
2.5  4.5  4.753214877240629e-10
2.5  5.5  4.753214877240629e-10
3.5  5.5  4.753214877240629e-10
3.5  4.5  4.753214877240629e-10
3.5  -0.5  0.025118789305549866
3.5  0.5  0.025118789305549866
4.5  0.5  0.025118789305549866
4.5  -0.5  0.025118789305549866
3.5  0.5  0.0010349275318456094
3.5  1.5  0.0010349275318456094
4.5  1.5  0.0010349275318456094
4.5  0.5  0.0010349275318456094
3.5  1.5  7.453011802700454e-5
3.5  2.5  7.453011802700454e-5
4.5  2.5  7.453011802700454e-5
4.5  1.5  7.453011802700454e-5
3.5  2.5  6.927262695020168e-6
3.5  3.5  6.927262695020168e-6
4.5  3.5  6.927262695020168e-6
4.5  2.5  6.927262695020168e-6
3.5  3.5  6.999622763838478e-8
3.5  4.5  6.999622763838478e-8
4.5  4.5  6.999622763838478e-8
4.5  3.5  6.999622763838478e-8
3.5  4.5  6.930019971506966e-10
3.5  5.5  6.930019971506966e-10
4.5  5.5  6.930019971506966e-10
4.5  4.5  6.930019971506966e-10
4.5  -0.5  0.06175882924077253
4.5  0.5  0.06175882924077253
5.5  0.5  0.06175882924077253
5.5  -0.5  0.06175882924077253
4.5  0.5  0.002150344245238375
4.5  1.5  0.002150344245238375
5.5  1.5  0.002150344245238375
5.5  0.5  0.002150344245238375
4.5  1.5  0.00012031295110058018
4.5  2.5  0.00012031295110058018
5.5  2.5  0.00012031295110058018
5.5  1.5  0.00012031295110058018
4.5  2.5  1.0254856621038432e-5
4.5  3.5  1.0254856621038432e-5
5.5  3.5  1.0254856621038432e-5
5.5  2.5  1.0254856621038432e-5
4.5  3.5  1.0063180271840199e-7
4.5  4.5  1.0063180271840199e-7
5.5  4.5  1.0063180271840199e-7
5.5  3.5  1.0063180271840199e-7
4.5  4.5  1.0172139298142123e-9
4.5  5.5  1.0172139298142123e-9
5.5  5.5  1.0172139298142123e-9
5.5  4.5  1.0172139298142123e-9


==> trash/performance_data_?_?/angular_momentum_bilevel.dat <==
6.5  -0.5  0.001125949961282207
6.5  0.5  0.001125949961282207
7.5  0.5  0.001125949961282207
7.5  -0.5  0.001125949961282207
6.5  0.5  0.0011460379742413273
6.5  1.5  0.0011460379742413273
7.5  1.5  0.0011460379742413273
7.5  0.5  0.0011460379742413273
6.5  1.5  0.0011485437058804992
6.5  2.5  0.0011485437058804992
7.5  2.5  0.0011485437058804992
7.5  1.5  0.0011485437058804992
6.5  2.5  0.0011487783237639259
6.5  3.5  0.0011487783237639259
7.5  3.5  0.0011487783237639259
7.5  2.5  0.0011487783237639259
6.5  3.5  0.0011488041544899213
6.5  4.5  0.0011488041544899213
7.5  4.5  0.0011488041544899213
7.5  3.5  0.0011488041544899213
6.5  4.5  0.0011488044107743171
6.5  5.5  0.0011488044107743171
7.5  5.5  0.0011488044107743171
7.5  4.5  0.0011488044107743171
7.5  -0.5  0.0015883870112732377
7.5  0.5  0.0015883870112732377
8.5  0.5  0.0015883870112732377
8.5  -0.5  0.0015883870112732377
7.5  0.5  0.001682270525663082
7.5  1.5  0.001682270525663082
8.5  1.5  0.001682270525663082
8.5  0.5  0.001682270525663082
7.5  1.5  0.0016940379393188085
7.5  2.5  0.0016940379393188085
8.5  2.5  0.0016940379393188085
8.5  1.5  0.0016940379393188085
7.5  2.5  0.0016952114821779814
7.5  3.5  0.0016952114821779814
8.5  3.5  0.0016952114821779814
8.5  2.5  0.0016952114821779814
7.5  3.5  0.001695343572212648
7.5  4.5  0.001695343572212648
8.5  4.5  0.001695343572212648
8.5  3.5  0.001695343572212648
7.5  4.5  0.0016953448659553128
7.5  5.5  0.0016953448659553128
8.5  5.5  0.0016953448659553128
8.5  4.5  0.0016953448659553128
8.5  -0.5  0.0020252255752397736
8.5  0.5  0.0020252255752397736
9.5  0.5  0.0020252255752397736
9.5  -0.5  0.0020252255752397736
8.5  0.5  0.00224846579297362
8.5  1.5  0.00224846579297362
9.5  1.5  0.00224846579297362
9.5  0.5  0.00224846579297362
8.5  1.5  0.0022784943203271847
8.5  2.5  0.0022784943203271847
9.5  2.5  0.0022784943203271847
9.5  1.5  0.0022784943203271847
8.5  2.5  0.0022814972188380175
8.5  3.5  0.0022814972188380175
9.5  3.5  0.0022814972188380175
9.5  2.5  0.0022814972188380175
8.5  3.5  0.0022781290117901793
8.5  4.5  0.0022781290117901793
9.5  4.5  0.0022781290117901793
9.5  3.5  0.0022781290117901793
8.5  4.5  0.002280258916537338
8.5  5.5  0.002280258916537338
9.5  5.5  0.002280258916537338
9.5  4.5  0.002280258916537338
9.5  -0.5  0.002759168125906994
9.5  0.5  0.002759168125906994
10.5  0.5  0.002759168125906994
10.5  -0.5  0.002759168125906994
9.5  0.5  0.0032727010680447823
9.5  1.5  0.0032727010680447823
10.5  1.5  0.0032727010680447823
10.5  0.5  0.0032727010680447823
9.5  1.5  0.003390237115246733
9.5  2.5  0.003390237115246733
10.5  2.5  0.003390237115246733
10.5  1.5  0.003390237115246733
9.5  2.5  0.0034040941665115067
9.5  3.5  0.0034040941665115067
10.5  3.5  0.0034040941665115067
10.5  2.5  0.0034040941665115067
9.5  3.5  0.003408103144325478
9.5  4.5  0.003408103144325478
10.5  4.5  0.003408103144325478
10.5  3.5  0.003408103144325478
9.5  4.5  0.0034055766238131045
9.5  5.5  0.0034055766238131045
10.5  5.5  0.0034055766238131045
10.5  4.5  0.0034055766238131045
10.5  -0.5  0.003438210753339447
10.5  0.5  0.003438210753339447
11.5  0.5  0.003438210753339447
11.5  -0.5  0.003438210753339447
10.5  0.5  0.004049822928276733
10.5  1.5  0.004049822928276733
11.5  1.5  0.004049822928276733
11.5  0.5  0.004049822928276733
10.5  1.5  0.004304388463615069
10.5  2.5  0.004304388463615069
11.5  2.5  0.004304388463615069
11.5  1.5  0.004304388463615069
10.5  2.5  0.00434345856751911
10.5  3.5  0.00434345856751911
11.5  3.5  0.00434345856751911
11.5  2.5  0.00434345856751911
10.5  3.5  0.004347668005475659
10.5  4.5  0.004347668005475659
11.5  4.5  0.004347668005475659
11.5  3.5  0.004347668005475659
10.5  4.5  0.004347417334900068
10.5  5.5  0.004347417334900068
11.5  5.5  0.004347417334900068
11.5  4.5  0.004347417334900068
11.5  -0.5  0.004514120309493645
11.5  0.5  0.004514120309493645
12.5  0.5  0.004514120309493645
12.5  -0.5  0.004514120309493645
11.5  0.5  0.004860750203838529
11.5  1.5  0.004860750203838529
12.5  1.5  0.004860750203838529
12.5  0.5  0.004860750203838529
11.5  1.5  0.005359200997558199
11.5  2.5  0.005359200997558199
12.5  2.5  0.005359200997558199
12.5  1.5  0.005359200997558199
11.5  2.5  0.005422323589150978
11.5  3.5  0.005422323589150978
12.5  3.5  0.005422323589150978
12.5  2.5  0.005422323589150978
11.5  3.5  0.005432636321631107
11.5  4.5  0.005432636321631107
12.5  4.5  0.005432636321631107
12.5  3.5  0.005432636321631107
11.5  4.5  0.005429747971132252
11.5  5.5  0.005429747971132252
12.5  5.5  0.005429747971132252
12.5  4.5  0.005429747971132252


==> trash/performance_data_?_?/angular_momentum_single_level.dat <==
-0.5  -0.5  0.0011056682427329776
-0.5  0.5  0.0011056682427329776
0.5  0.5  0.0011056682427329776
0.5  -0.5  0.0011056682427329776
-0.5  0.5  8.492972711306193e-5
-0.5  1.5  8.492972711306193e-5
0.5  1.5  8.492972711306193e-5
0.5  0.5  8.492972711306193e-5
-0.5  1.5  8.065106306860457e-6
-0.5  2.5  8.065106306860457e-6
0.5  2.5  8.065106306860457e-6
0.5  1.5  8.065106306860457e-6
-0.5  2.5  8.013341230831888e-7
-0.5  3.5  8.013341230831888e-7
0.5  3.5  8.013341230831888e-7
0.5  2.5  8.013341230831888e-7
-0.5  3.5  7.994097264028392e-9
-0.5  4.5  7.994097264028392e-9
0.5  4.5  7.994097264028392e-9
0.5  3.5  7.994097264028392e-9
-0.5  4.5  7.994035984059922e-11
-0.5  5.5  7.994035984059922e-11
0.5  5.5  7.994035984059922e-11
0.5  4.5  7.994035984059922e-11
0.5  -0.5  0.0015021393544286308
0.5  0.5  0.0015021393544286308
1.5  0.5  0.0015021393544286308
1.5  -0.5  0.0015021393544286308
0.5  0.5  9.55485511622939e-5
0.5  1.5  9.55485511622939e-5
1.5  1.5  9.55485511622939e-5
1.5  0.5  9.55485511622939e-5
0.5  1.5  8.196372433407254e-6
0.5  2.5  8.196372433407254e-6
1.5  2.5  8.196372433407254e-6
1.5  1.5  8.196372433407254e-6
0.5  2.5  8.014891080036671e-7
0.5  3.5  8.014891080036671e-7
1.5  3.5  8.014891080036671e-7
1.5  2.5  8.014891080036671e-7
0.5  3.5  7.994242467964663e-9
0.5  4.5  7.994242467964663e-9
1.5  4.5  7.994242467964663e-9
1.5  3.5  7.994242467964663e-9
0.5  4.5  7.994036747966495e-11
0.5  5.5  7.994036747966495e-11
1.5  5.5  7.994036747966495e-11
1.5  4.5  7.994036747966495e-11
1.5  -0.5  0.0018686684802677663
1.5  0.5  0.0018686684802677663
2.5  0.5  0.0018686684802677663
2.5  -0.5  0.0018686684802677663
1.5  0.5  0.00010611425743759114
1.5  1.5  0.00010611425743759114
2.5  1.5  0.00010611425743759114
2.5  0.5  0.00010611425743759114
1.5  1.5  8.424372569467474e-6
1.5  2.5  8.424372569467474e-6
2.5  2.5  8.424372569467474e-6
2.5  1.5  8.424372569467474e-6
1.5  2.5  8.04048198764598e-7
1.5  3.5  8.04048198764598e-7
2.5  3.5  8.04048198764598e-7
2.5  2.5  8.04048198764598e-7
1.5  3.5  7.994501516242182e-9
1.5  4.5  7.994501516242182e-9
2.5  4.5  7.994501516242182e-9
2.5  3.5  7.994501516242182e-9
1.5  4.5  7.994039501121282e-11
1.5  5.5  7.994039501121282e-11
2.5  5.5  7.994039501121282e-11
2.5  4.5  7.994039501121282e-11
2.5  -0.5  0.002458456428045605
2.5  0.5  0.002458456428045605
3.5  0.5  0.002458456428045605
3.5  -0.5  0.002458456428045605
2.5  0.5  0.00013568656925223589
2.5  1.5  0.00013568656925223589
3.5  1.5  0.00013568656925223589
3.5  0.5  0.00013568656925223589
2.5  1.5  9.048396732973109e-6
2.5  2.5  9.048396732973109e-6
3.5  2.5  9.048396732973109e-6
3.5  1.5  9.048396732973109e-6
2.5  2.5  8.120842341371988e-7
2.5  3.5  8.120842341371988e-7
3.5  3.5  8.120842341371988e-7
3.5  2.5  8.120842341371988e-7
2.5  3.5  7.995324994920849e-9
2.5  4.5  7.995324994920849e-9
3.5  4.5  7.995324994920849e-9
3.5  3.5  7.995324994920849e-9
2.5  4.5  7.994047519594249e-11
2.5  5.5  7.994047519594249e-11
3.5  5.5  7.994047519594249e-11
3.5  4.5  7.994047519594249e-11
3.5  -0.5  0.003070698794393002
3.5  0.5  0.003070698794393002
4.5  0.5  0.003070698794393002
4.5  -0.5  0.003070698794393002
3.5  0.5  0.00017360418223880011
3.5  1.5  0.00017360418223880011
4.5  1.5  0.00017360418223880011
4.5  0.5  0.00017360418223880011
3.5  1.5  9.701434869344549e-6
3.5  2.5  9.701434869344549e-6
4.5  2.5  9.701434869344549e-6
4.5  1.5  9.701434869344549e-6
3.5  2.5  8.237222300750933e-7
3.5  3.5  8.237222300750933e-7
4.5  3.5  8.237222300750933e-7
4.5  2.5  8.237222300750933e-7
3.5  3.5  7.996548057751673e-9
3.5  4.5  7.996548057751673e-9
4.5  4.5  7.996548057751673e-9
4.5  3.5  7.996548057751673e-9
3.5  4.5  7.994059726874672e-11
3.5  5.5  7.994059726874672e-11
4.5  5.5  7.994059726874672e-11
4.5  4.5  7.994059726874672e-11
4.5  -0.5  0.0047559699763924405
4.5  0.5  0.0047559699763924405
5.5  0.5  0.0047559699763924405
5.5  -0.5  0.0047559699763924405
4.5  0.5  0.00024750821567967336
4.5  1.5  0.00024750821567967336
5.5  1.5  0.00024750821567967336
5.5  0.5  0.00024750821567967336
4.5  1.5  1.0999591299124331e-5
4.5  2.5  1.0999591299124331e-5
5.5  2.5  1.0999591299124331e-5
5.5  1.5  1.0999591299124331e-5
4.5  2.5  8.468433763889411e-7
4.5  3.5  8.468433763889411e-7
5.5  3.5  8.468433763889411e-7
5.5  2.5  8.468433763889411e-7
4.5  3.5  7.999078871057061e-9
4.5  4.5  7.999078871057061e-9
5.5  4.5  7.999078871057061e-9
5.5  3.5  7.999078871057061e-9
4.5  4.5  7.994085109439991e-11
4.5  5.5  7.994085109439991e-11
5.5  5.5  7.994085109439991e-11
5.5  4.5  7.994085109439991e-11


==> trash/performance_data_?_?/error_rate_bilevel.dat <==
6.5  -0.5  0.0
6.5  0.5  0.0
7.5  0.5  0.0
7.5  -0.5  0.0
6.5  0.5  0.0
6.5  1.5  0.0
7.5  1.5  0.0
7.5  0.5  0.0
6.5  1.5  0.0
6.5  2.5  0.0
7.5  2.5  0.0
7.5  1.5  0.0
6.5  2.5  0.0
6.5  3.5  0.0
7.5  3.5  0.0
7.5  2.5  0.0
6.5  3.5  0.0
6.5  4.5  0.0
7.5  4.5  0.0
7.5  3.5  0.0
6.5  4.5  0.0
6.5  5.5  0.0
7.5  5.5  0.0
7.5  4.5  0.0
7.5  -0.5  0.0
7.5  0.5  0.0
8.5  0.5  0.0
8.5  -0.5  0.0
7.5  0.5  0.0
7.5  1.5  0.0
8.5  1.5  0.0
8.5  0.5  0.0
7.5  1.5  0.0
7.5  2.5  0.0
8.5  2.5  0.0
8.5  1.5  0.0
7.5  2.5  0.0
7.5  3.5  0.0
8.5  3.5  0.0
8.5  2.5  0.0
7.5  3.5  0.0
7.5  4.5  0.0
8.5  4.5  0.0
8.5  3.5  0.0
7.5  4.5  0.0
7.5  5.5  0.0
8.5  5.5  0.0
8.5  4.5  0.0
8.5  -0.5  0.0
8.5  0.5  0.0
9.5  0.5  0.0
9.5  -0.5  0.0
8.5  0.5  0.0
8.5  1.5  0.0
9.5  1.5  0.0
9.5  0.5  0.0
8.5  1.5  0.0
8.5  2.5  0.0
9.5  2.5  0.0
9.5  1.5  0.0
8.5  2.5  0.0
8.5  3.5  0.0
9.5  3.5  0.0
9.5  2.5  0.0
8.5  3.5  0.0
8.5  4.5  0.0
9.5  4.5  0.0
9.5  3.5  0.0
8.5  4.5  0.0
8.5  5.5  0.0
9.5  5.5  0.0
9.5  4.5  0.0
9.5  -0.5  0.0
9.5  0.5  0.0
10.5  0.5  0.0
10.5  -0.5  0.0
9.5  0.5  0.0
9.5  1.5  0.0
10.5  1.5  0.0
10.5  0.5  0.0
9.5  1.5  0.0
9.5  2.5  0.0
10.5  2.5  0.0
10.5  1.5  0.0
9.5  2.5  0.0
9.5  3.5  0.0
10.5  3.5  0.0
10.5  2.5  0.0
9.5  3.5  0.0
9.5  4.5  0.0
10.5  4.5  0.0
10.5  3.5  0.0
9.5  4.5  0.0
9.5  5.5  0.0
10.5  5.5  0.0
10.5  4.5  0.0
10.5  -0.5  0.0
10.5  0.5  0.0
11.5  0.5  0.0
11.5  -0.5  0.0
10.5  0.5  0.0
10.5  1.5  0.0
11.5  1.5  0.0
11.5  0.5  0.0
10.5  1.5  0.0
10.5  2.5  0.0
11.5  2.5  0.0
11.5  1.5  0.0
10.5  2.5  0.0
10.5  3.5  0.0
11.5  3.5  0.0
11.5  2.5  0.0
10.5  3.5  0.0
10.5  4.5  0.0
11.5  4.5  0.0
11.5  3.5  0.0
10.5  4.5  0.0
10.5  5.5  0.0
11.5  5.5  0.0
11.5  4.5  0.0
11.5  -0.5  0.0
11.5  0.5  0.0
12.5  0.5  0.0
12.5  -0.5  0.0
11.5  0.5  0.0
11.5  1.5  0.0
12.5  1.5  0.0
12.5  0.5  0.0
11.5  1.5  0.0
11.5  2.5  0.0
12.5  2.5  0.0
12.5  1.5  0.0
11.5  2.5  0.0
11.5  3.5  0.0
12.5  3.5  0.0
12.5  2.5  0.0
11.5  3.5  0.0
11.5  4.5  0.0
12.5  4.5  0.0
12.5  3.5  0.0
11.5  4.5  0.0
11.5  5.5  0.0
12.5  5.5  0.0
12.5  4.5  0.0


==> trash/performance_data_?_?/error_rate_single_level.dat <==
-0.5  -0.5  0.0
-0.5  0.5  0.0
0.5  0.5  0.0
0.5  -0.5  0.0
-0.5  0.5  0.0
-0.5  1.5  0.0
0.5  1.5  0.0
0.5  0.5  0.0
-0.5  1.5  0.0
-0.5  2.5  0.0
0.5  2.5  0.0
0.5  1.5  0.0
-0.5  2.5  0.0
-0.5  3.5  0.0
0.5  3.5  0.0
0.5  2.5  0.0
-0.5  3.5  0.0
-0.5  4.5  0.0
0.5  4.5  0.0
0.5  3.5  0.0
-0.5  4.5  0.0
-0.5  5.5  0.0
0.5  5.5  0.0
0.5  4.5  0.0
0.5  -0.5  0.0
0.5  0.5  0.0
1.5  0.5  0.0
1.5  -0.5  0.0
0.5  0.5  0.0
0.5  1.5  0.0
1.5  1.5  0.0
1.5  0.5  0.0
0.5  1.5  0.0
0.5  2.5  0.0
1.5  2.5  0.0
1.5  1.5  0.0
0.5  2.5  0.0
0.5  3.5  0.0
1.5  3.5  0.0
1.5  2.5  0.0
0.5  3.5  0.0
0.5  4.5  0.0
1.5  4.5  0.0
1.5  3.5  0.0
0.5  4.5  0.0
0.5  5.5  0.0
1.5  5.5  0.0
1.5  4.5  0.0
1.5  -0.5  0.0
1.5  0.5  0.0
2.5  0.5  0.0
2.5  -0.5  0.0
1.5  0.5  0.0
1.5  1.5  0.0
2.5  1.5  0.0
2.5  0.5  0.0
1.5  1.5  0.0
1.5  2.5  0.0
2.5  2.5  0.0
2.5  1.5  0.0
1.5  2.5  0.0
1.5  3.5  0.0
2.5  3.5  0.0
2.5  2.5  0.0
1.5  3.5  0.0
1.5  4.5  0.0
2.5  4.5  0.0
2.5  3.5  0.0
1.5  4.5  0.0
1.5  5.5  0.0
2.5  5.5  0.0
2.5  4.5  0.0
2.5  -0.5  0.0
2.5  0.5  0.0
3.5  0.5  0.0
3.5  -0.5  0.0
2.5  0.5  0.0
2.5  1.5  0.0
3.5  1.5  0.0
3.5  0.5  0.0
2.5  1.5  0.0
2.5  2.5  0.0
3.5  2.5  0.0
3.5  1.5  0.0
2.5  2.5  0.0
2.5  3.5  0.0
3.5  3.5  0.0
3.5  2.5  0.0
2.5  3.5  0.0
2.5  4.5  0.0
3.5  4.5  0.0
3.5  3.5  0.0
2.5  4.5  0.0
2.5  5.5  0.0
3.5  5.5  0.0
3.5  4.5  0.0
3.5  -0.5  0.0
3.5  0.5  0.0
4.5  0.5  0.0
4.5  -0.5  0.0
3.5  0.5  0.0
3.5  1.5  0.0
4.5  1.5  0.0
4.5  0.5  0.0
3.5  1.5  0.0
3.5  2.5  0.0
4.5  2.5  0.0
4.5  1.5  0.0
3.5  2.5  0.0
3.5  3.5  0.0
4.5  3.5  0.0
4.5  2.5  0.0
3.5  3.5  0.0
3.5  4.5  0.0
4.5  4.5  0.0
4.5  3.5  0.0
3.5  4.5  0.0
3.5  5.5  0.0
4.5  5.5  0.0
4.5  4.5  0.0
4.5  -0.5  0.0
4.5  0.5  0.0
5.5  0.5  0.0
5.5  -0.5  0.0
4.5  0.5  0.0
4.5  1.5  0.0
5.5  1.5  0.0
5.5  0.5  0.0
4.5  1.5  0.0
4.5  2.5  0.0
5.5  2.5  0.0
5.5  1.5  0.0
4.5  2.5  0.0
4.5  3.5  0.0
5.5  3.5  0.0
5.5  2.5  0.0
4.5  3.5  0.0
4.5  4.5  0.0
5.5  4.5  0.0
5.5  3.5  0.0
4.5  4.5  0.0
4.5  5.5  0.0
5.5  5.5  0.0
5.5  4.5  0.0


==> trash/performance_data_?_?/failure_rate_bilevel.dat <==
6.5  -0.5  0.85
6.5  0.5  0.85
7.5  0.5  0.85
7.5  -0.5  0.85
6.5  0.5  0.9
6.5  1.5  0.9
7.5  1.5  0.9
7.5  0.5  0.9
6.5  1.5  0.85
6.5  2.5  0.85
7.5  2.5  0.85
7.5  1.5  0.85
6.5  2.5  0.9
6.5  3.5  0.9
7.5  3.5  0.9
7.5  2.5  0.9
6.5  3.5  0.85
6.5  4.5  0.85
7.5  4.5  0.85
7.5  3.5  0.85
6.5  4.5  0.9
6.5  5.5  0.9
7.5  5.5  0.9
7.5  4.5  0.9
7.5  -0.5  0.8
7.5  0.5  0.8
8.5  0.5  0.8
8.5  -0.5  0.8
7.5  0.5  0.8
7.5  1.5  0.8
8.5  1.5  0.8
8.5  0.5  0.8
7.5  1.5  0.75
7.5  2.5  0.75
8.5  2.5  0.75
8.5  1.5  0.75
7.5  2.5  0.65
7.5  3.5  0.65
8.5  3.5  0.65
8.5  2.5  0.65
7.5  3.5  0.8
7.5  4.5  0.8
8.5  4.5  0.8
8.5  3.5  0.8
7.5  4.5  0.8
7.5  5.5  0.8
8.5  5.5  0.8
8.5  4.5  0.8
8.5  -0.5  0.75
8.5  0.5  0.75
9.5  0.5  0.75
9.5  -0.5  0.75
8.5  0.5  0.65
8.5  1.5  0.65
9.5  1.5  0.65
9.5  0.5  0.65
8.5  1.5  0.65
8.5  2.5  0.65
9.5  2.5  0.65
9.5  1.5  0.65
8.5  2.5  0.7
8.5  3.5  0.7
9.5  3.5  0.7
9.5  2.5  0.7
8.5  3.5  0.7
8.5  4.5  0.7
9.5  4.5  0.7
9.5  3.5  0.7
8.5  4.5  0.75
8.5  5.5  0.75
9.5  5.5  0.75
9.5  4.5  0.75
9.5  -0.5  0.8
9.5  0.5  0.8
10.5  0.5  0.8
10.5  -0.5  0.8
9.5  0.5  0.6
9.5  1.5  0.6
10.5  1.5  0.6
10.5  0.5  0.6
9.5  1.5  0.7
9.5  2.5  0.7
10.5  2.5  0.7
10.5  1.5  0.7
9.5  2.5  0.6
9.5  3.5  0.6
10.5  3.5  0.6
10.5  2.5  0.6
9.5  3.5  0.6
9.5  4.5  0.6
10.5  4.5  0.6
10.5  3.5  0.6
9.5  4.5  0.55
9.5  5.5  0.55
10.5  5.5  0.55
10.5  4.5  0.55
10.5  -0.5  0.6
10.5  0.5  0.6
11.5  0.5  0.6
11.5  -0.5  0.6
10.5  0.5  0.8
10.5  1.5  0.8
11.5  1.5  0.8
11.5  0.5  0.8
10.5  1.5  0.55
10.5  2.5  0.55
11.5  2.5  0.55
11.5  1.5  0.55
10.5  2.5  0.55
10.5  3.5  0.55
11.5  3.5  0.55
11.5  2.5  0.55
10.5  3.5  0.6
10.5  4.5  0.6
11.5  4.5  0.6
11.5  3.5  0.6
10.5  4.5  0.6
10.5  5.5  0.6
11.5  5.5  0.6
11.5  4.5  0.6
11.5  -0.5  0.55
11.5  0.5  0.55
12.5  0.5  0.55
12.5  -0.5  0.55
11.5  0.5  0.6
11.5  1.5  0.6
12.5  1.5  0.6
12.5  0.5  0.6
11.5  1.5  0.5
11.5  2.5  0.5
12.5  2.5  0.5
12.5  1.5  0.5
11.5  2.5  0.65
11.5  3.5  0.65
12.5  3.5  0.65
12.5  2.5  0.65
11.5  3.5  0.55
11.5  4.5  0.55
12.5  4.5  0.55
12.5  3.5  0.55
11.5  4.5  0.55
11.5  5.5  0.55
12.5  5.5  0.55
12.5  4.5  0.55


==> trash/performance_data_?_?/failure_rate_single_level.dat <==
-0.5  -0.5  0.01
-0.5  0.5  0.01
0.5  0.5  0.01
0.5  -0.5  0.01
-0.5  0.5  0.0
-0.5  1.5  0.0
0.5  1.5  0.0
0.5  0.5  0.0
-0.5  1.5  0.0
-0.5  2.5  0.0
0.5  2.5  0.0
0.5  1.5  0.0
-0.5  2.5  0.0
-0.5  3.5  0.0
0.5  3.5  0.0
0.5  2.5  0.0
-0.5  3.5  0.0
-0.5  4.5  0.0
0.5  4.5  0.0
0.5  3.5  0.0
-0.5  4.5  0.0
-0.5  5.5  0.0
0.5  5.5  0.0
0.5  4.5  0.0
0.5  -0.5  0.0
0.5  0.5  0.0
1.5  0.5  0.0
1.5  -0.5  0.0
0.5  0.5  0.0
0.5  1.5  0.0
1.5  1.5  0.0
1.5  0.5  0.0
0.5  1.5  0.0
0.5  2.5  0.0
1.5  2.5  0.0
1.5  1.5  0.0
0.5  2.5  0.0
0.5  3.5  0.0
1.5  3.5  0.0
1.5  2.5  0.0
0.5  3.5  0.0
0.5  4.5  0.0
1.5  4.5  0.0
1.5  3.5  0.0
0.5  4.5  0.0
0.5  5.5  0.0
1.5  5.5  0.0
1.5  4.5  0.0
1.5  -0.5  0.0
1.5  0.5  0.0
2.5  0.5  0.0
2.5  -0.5  0.0
1.5  0.5  0.0
1.5  1.5  0.0
2.5  1.5  0.0
2.5  0.5  0.0
1.5  1.5  0.0
1.5  2.5  0.0
2.5  2.5  0.0
2.5  1.5  0.0
1.5  2.5  0.0
1.5  3.5  0.0
2.5  3.5  0.0
2.5  2.5  0.0
1.5  3.5  0.0
1.5  4.5  0.0
2.5  4.5  0.0
2.5  3.5  0.0
1.5  4.5  0.0
1.5  5.5  0.0
2.5  5.5  0.0
2.5  4.5  0.0
2.5  -0.5  0.0
2.5  0.5  0.0
3.5  0.5  0.0
3.5  -0.5  0.0
2.5  0.5  0.0
2.5  1.5  0.0
3.5  1.5  0.0
3.5  0.5  0.0
2.5  1.5  0.0
2.5  2.5  0.0
3.5  2.5  0.0
3.5  1.5  0.0
2.5  2.5  0.0
2.5  3.5  0.0
3.5  3.5  0.0
3.5  2.5  0.0
2.5  3.5  0.0
2.5  4.5  0.0
3.5  4.5  0.0
3.5  3.5  0.0
2.5  4.5  0.0
2.5  5.5  0.0
3.5  5.5  0.0
3.5  4.5  0.0
3.5  -0.5  0.0
3.5  0.5  0.0
4.5  0.5  0.0
4.5  -0.5  0.0
3.5  0.5  0.0
3.5  1.5  0.0
4.5  1.5  0.0
4.5  0.5  0.0
3.5  1.5  0.0
3.5  2.5  0.0
4.5  2.5  0.0
4.5  1.5  0.0
3.5  2.5  0.0
3.5  3.5  0.0
4.5  3.5  0.0
4.5  2.5  0.0
3.5  3.5  0.0
3.5  4.5  0.0
4.5  4.5  0.0
4.5  3.5  0.0
3.5  4.5  0.0
3.5  5.5  0.0
4.5  5.5  0.0
4.5  4.5  0.0
4.5  -0.5  0.0
4.5  0.5  0.0
5.5  0.5  0.0
5.5  -0.5  0.0
4.5  0.5  0.0
4.5  1.5  0.0
5.5  1.5  0.0
5.5  0.5  0.0
4.5  1.5  0.0
4.5  2.5  0.0
5.5  2.5  0.0
5.5  1.5  0.0
4.5  2.5  0.0
4.5  3.5  0.0
5.5  3.5  0.0
5.5  2.5  0.0
4.5  3.5  0.0
4.5  4.5  0.0
5.5  4.5  0.0
5.5  3.5  0.0
4.5  4.5  0.0
4.5  5.5  0.0
5.5  5.5  0.0
5.5  4.5  0.0


==> trash/performance_data_?_?/iterations_bilevel.dat <==
6.5  -0.5  17.8
6.5  0.5  17.8
7.5  0.5  17.8
7.5  -0.5  17.8
6.5  0.5  17.013333333333332
6.5  1.5  17.013333333333332
7.5  1.5  17.013333333333332
7.5  0.5  17.013333333333332
6.5  1.5  15.13
6.5  2.5  15.13
7.5  2.5  15.13
7.5  1.5  15.13
6.5  2.5  16.833333333333332
6.5  3.5  16.833333333333332
7.5  3.5  16.833333333333332
7.5  2.5  16.833333333333332
6.5  3.5  16.589999999999996
6.5  4.5  16.589999999999996
7.5  4.5  16.589999999999996
7.5  3.5  16.589999999999996
6.5  4.5  19.34
6.5  5.5  19.34
7.5  5.5  19.34
7.5  4.5  19.34
7.5  -0.5  11.591666666666667
7.5  0.5  11.591666666666667
8.5  0.5  11.591666666666667
8.5  -0.5  11.591666666666667
7.5  0.5  11.815
7.5  1.5  11.815
8.5  1.5  11.815
8.5  0.5  11.815
7.5  1.5  12.231666666666667
7.5  2.5  12.231666666666667
8.5  2.5  12.231666666666667
8.5  1.5  12.231666666666667
7.5  2.5  13.086666666666668
7.5  3.5  13.086666666666668
8.5  3.5  13.086666666666668
8.5  2.5  13.086666666666668
7.5  3.5  14.411666666666667
7.5  4.5  14.411666666666667
8.5  4.5  14.411666666666667
8.5  3.5  14.411666666666667
7.5  4.5  15.978333333333335
7.5  5.5  15.978333333333335
8.5  5.5  15.978333333333335
8.5  4.5  15.978333333333335
8.5  -0.5  11.03
8.5  0.5  11.03
9.5  0.5  11.03
9.5  -0.5  11.03
8.5  0.5  10.876666666666667
8.5  1.5  10.876666666666667
9.5  1.5  10.876666666666667
9.5  0.5  10.876666666666667
8.5  1.5  10.837777777777779
8.5  2.5  10.837777777777779
9.5  2.5  10.837777777777779
9.5  1.5  10.837777777777779
8.5  2.5  11.80111111111111
8.5  3.5  11.80111111111111
9.5  3.5  11.80111111111111
9.5  2.5  11.80111111111111
8.5  3.5  13.044444444444443
8.5  4.5  13.044444444444443
9.5  4.5  13.044444444444443
9.5  3.5  13.044444444444443
8.5  4.5  15.168888888888887
8.5  5.5  15.168888888888887
9.5  5.5  15.168888888888887
9.5  4.5  15.168888888888887
9.5  -0.5  9.983333333333333
9.5  0.5  9.983333333333333
10.5  0.5  9.983333333333333
10.5  -0.5  9.983333333333333
9.5  0.5  10.678666666666668
9.5  1.5  10.678666666666668
10.5  1.5  10.678666666666668
10.5  0.5  10.678666666666668
9.5  1.5  10.834666666666667
9.5  2.5  10.834666666666667
10.5  2.5  10.834666666666667
10.5  1.5  10.834666666666667
9.5  2.5  11.364666666666666
9.5  3.5  11.364666666666666
10.5  3.5  11.364666666666666
10.5  2.5  11.364666666666666
9.5  3.5  12.797999999999998
9.5  4.5  12.797999999999998
10.5  4.5  12.797999999999998
10.5  3.5  12.797999999999998
9.5  4.5  15.013333333333332
9.5  5.5  15.013333333333332
10.5  5.5  15.013333333333332
10.5  4.5  15.013333333333332
10.5  -0.5  9.084761904761901
10.5  0.5  9.084761904761901
11.5  0.5  9.084761904761901
11.5  -0.5  9.084761904761901
10.5  0.5  10.505238095238095
10.5  1.5  10.505238095238095
11.5  1.5  10.505238095238095
11.5  0.5  10.505238095238095
10.5  1.5  10.245714285714286
10.5  2.5  10.245714285714286
11.5  2.5  10.245714285714286
11.5  1.5  10.245714285714286
10.5  2.5  11.044285714285715
10.5  3.5  11.044285714285715
11.5  3.5  11.044285714285715
11.5  2.5  11.044285714285715
10.5  3.5  12.27
10.5  4.5  12.27
11.5  4.5  12.27
11.5  3.5  12.27
10.5  4.5  14.878095238095238
10.5  5.5  14.878095238095238
11.5  5.5  14.878095238095238
11.5  4.5  14.878095238095238
11.5  -0.5  8.827333333333334
11.5  0.5  8.827333333333334
12.5  0.5  8.827333333333334
12.5  -0.5  8.827333333333334
11.5  0.5  9.634666666666666
11.5  1.5  9.634666666666666
12.5  1.5  9.634666666666666
12.5  0.5  9.634666666666666
11.5  1.5  10.771333333333333
11.5  2.5  10.771333333333333
12.5  2.5  10.771333333333333
12.5  1.5  10.771333333333333
11.5  2.5  11.376333333333333
11.5  3.5  11.376333333333333
12.5  3.5  11.376333333333333
12.5  2.5  11.376333333333333
11.5  3.5  12.648
11.5  4.5  12.648
12.5  4.5  12.648
12.5  3.5  12.648
11.5  4.5  15.179999999999998
11.5  5.5  15.179999999999998
12.5  5.5  15.179999999999998
12.5  4.5  15.179999999999998


==> trash/performance_data_?_?/iterations_single_level.dat <==
-0.5  -0.5  8.21
-0.5  0.5  8.21
0.5  0.5  8.21
0.5  -0.5  8.21
-0.5  0.5  8.713999999999999
-0.5  1.5  8.713999999999999
0.5  1.5  8.713999999999999
0.5  0.5  8.713999999999999
-0.5  1.5  9.332666666666666
-0.5  2.5  9.332666666666666
0.5  2.5  9.332666666666666
0.5  1.5  9.332666666666666
-0.5  2.5  10.020666666666665
-0.5  3.5  10.020666666666665
0.5  3.5  10.020666666666665
0.5  2.5  10.020666666666665
-0.5  3.5  11.537333333333331
-0.5  4.5  11.537333333333331
0.5  4.5  11.537333333333331
0.5  3.5  11.537333333333331
-0.5  4.5  13.942000000000002
-0.5  5.5  13.942000000000002
0.5  5.5  13.942000000000002
0.5  4.5  13.942000000000002
0.5  -0.5  8.404333333333334
0.5  0.5  8.404333333333334
1.5  0.5  8.404333333333334
1.5  -0.5  8.404333333333334
0.5  0.5  9.158000000000001
0.5  1.5  9.158000000000001
1.5  1.5  9.158000000000001
1.5  0.5  9.158000000000001
0.5  1.5  9.547666666666666
0.5  2.5  9.547666666666666
1.5  2.5  9.547666666666666
1.5  1.5  9.547666666666666
0.5  2.5  10.38
0.5  3.5  10.38
1.5  3.5  10.38
1.5  2.5  10.38
0.5  3.5  11.920666666666666
0.5  4.5  11.920666666666666
1.5  4.5  11.920666666666666
1.5  3.5  11.920666666666666
0.5  4.5  14.139666666666667
0.5  5.5  14.139666666666667
1.5  5.5  14.139666666666667
1.5  4.5  14.139666666666667
1.5  -0.5  8.568888888888889
1.5  0.5  8.568888888888889
2.5  0.5  8.568888888888889
2.5  -0.5  8.568888888888889
1.5  0.5  9.397555555555556
1.5  1.5  9.397555555555556
2.5  1.5  9.397555555555556
2.5  0.5  9.397555555555556
1.5  1.5  9.822000000000001
1.5  2.5  9.822000000000001
2.5  2.5  9.822000000000001
2.5  1.5  9.822000000000001
1.5  2.5  10.77977777777778
1.5  3.5  10.77977777777778
2.5  3.5  10.77977777777778
2.5  2.5  10.77977777777778
1.5  3.5  12.19488888888889
1.5  4.5  12.19488888888889
2.5  4.5  12.19488888888889
2.5  3.5  12.19488888888889
1.5  4.5  14.626444444444447
1.5  5.5  14.626444444444447
2.5  5.5  14.626444444444447
2.5  4.5  14.626444444444447
2.5  -0.5  8.7228
2.5  0.5  8.7228
3.5  0.5  8.7228
3.5  -0.5  8.7228
2.5  0.5  9.553200000000002
2.5  1.5  9.553200000000002
3.5  1.5  9.553200000000002
3.5  0.5  9.553200000000002
2.5  1.5  10.081733333333332
2.5  2.5  10.081733333333332
3.5  2.5  10.081733333333332
3.5  1.5  10.081733333333332
2.5  2.5  10.9736
2.5  3.5  10.9736
3.5  3.5  10.9736
3.5  2.5  10.9736
2.5  3.5  12.436666666666667
2.5  4.5  12.436666666666667
3.5  4.5  12.436666666666667
3.5  3.5  12.436666666666667
2.5  4.5  14.902666666666667
2.5  5.5  14.902666666666667
3.5  5.5  14.902666666666667
3.5  4.5  14.902666666666667
3.5  -0.5  8.776095238095238
3.5  0.5  8.776095238095238
4.5  0.5  8.776095238095238
4.5  -0.5  8.776095238095238
3.5  0.5  9.628380952380953
3.5  1.5  9.628380952380953
4.5  1.5  9.628380952380953
4.5  0.5  9.628380952380953
3.5  1.5  10.308190476190477
3.5  2.5  10.308190476190477
4.5  2.5  10.308190476190477
4.5  1.5  10.308190476190477
3.5  2.5  11.278666666666666
3.5  3.5  11.278666666666666
4.5  3.5  11.278666666666666
4.5  2.5  11.278666666666666
3.5  3.5  12.823142857142859
3.5  4.5  12.823142857142859
4.5  4.5  12.823142857142859
4.5  3.5  12.823142857142859
3.5  4.5  15.085047619047621
3.5  5.5  15.085047619047621
4.5  5.5  15.085047619047621
4.5  4.5  15.085047619047621
4.5  -0.5  8.893933333333333
4.5  0.5  8.893933333333333
5.5  0.5  8.893933333333333
5.5  -0.5  8.893933333333333
4.5  0.5  9.9244
4.5  1.5  9.9244
5.5  1.5  9.9244
5.5  0.5  9.9244
4.5  1.5  10.549
4.5  2.5  10.549
5.5  2.5  10.549
5.5  1.5  10.549
4.5  2.5  11.809933333333332
4.5  3.5  11.809933333333332
5.5  3.5  11.809933333333332
5.5  2.5  11.809933333333332
4.5  3.5  13.181133333333332
4.5  4.5  13.181133333333332
5.5  4.5  13.181133333333332
5.5  3.5  13.181133333333332
4.5  4.5  15.560799999999999
4.5  5.5  15.560799999999999
5.5  5.5  15.560799999999999
5.5  4.5  15.560799999999999


==> trash/performance_data_?_?/linear_momentum_bilevel.dat <==
6.5  -0.5  0.001281481887334775
6.5  0.5  0.001281481887334775
7.5  0.5  0.001281481887334775
7.5  -0.5  0.001281481887334775
6.5  0.5  0.0018744387513978083
6.5  1.5  0.0018744387513978083
7.5  1.5  0.0018744387513978083
7.5  0.5  0.0018744387513978083
6.5  1.5  0.0019368476668019368
6.5  2.5  0.0019368476668019368
7.5  2.5  0.0019368476668019368
7.5  1.5  0.0019368476668019368
6.5  2.5  0.0019430999932588267
6.5  3.5  0.0019430999932588267
7.5  3.5  0.0019430999932588267
7.5  2.5  0.0019430999932588267
6.5  3.5  0.0019437875701578406
6.5  4.5  0.0019437875701578406
7.5  4.5  0.0019437875701578406
7.5  3.5  0.0019437875701578406
6.5  4.5  0.0019437944432602067
6.5  5.5  0.0019437944432602067
7.5  5.5  0.0019437944432602067
7.5  4.5  0.0019437944432602067
7.5  -0.5  0.0015863293036825945
7.5  0.5  0.0015863293036825945
8.5  0.5  0.0015863293036825945
8.5  -0.5  0.0015863293036825945
7.5  0.5  0.0022708504594406167
7.5  1.5  0.0022708504594406167
8.5  1.5  0.0022708504594406167
8.5  0.5  0.0022708504594406167
7.5  1.5  0.0024032233880413568
7.5  2.5  0.0024032233880413568
8.5  2.5  0.0024032233880413568
8.5  1.5  0.0024032233880413568
7.5  2.5  0.0024169557624130894
7.5  3.5  0.0024169557624130894
8.5  3.5  0.0024169557624130894
8.5  2.5  0.0024169557624130894
7.5  3.5  0.002418509535006002
7.5  4.5  0.002418509535006002
8.5  4.5  0.002418509535006002
8.5  3.5  0.002418509535006002
7.5  4.5  0.0024185248302120385
7.5  5.5  0.0024185248302120385
8.5  5.5  0.0024185248302120385
8.5  4.5  0.0024185248302120385
8.5  -0.5  0.0027537551276792574
8.5  0.5  0.0027537551276792574
9.5  0.5  0.0027537551276792574
9.5  -0.5  0.0027537551276792574
8.5  0.5  0.0026948061500951174
8.5  1.5  0.0026948061500951174
9.5  1.5  0.0026948061500951174
9.5  0.5  0.0026948061500951174
8.5  1.5  0.0028738080839598064
8.5  2.5  0.0028738080839598064
9.5  2.5  0.0028738080839598064
9.5  1.5  0.0028738080839598064
8.5  2.5  0.0028966382650900363
8.5  3.5  0.0028966382650900363
9.5  3.5  0.0028966382650900363
9.5  2.5  0.0028966382650900363
8.5  3.5  0.0028950089162258683
8.5  4.5  0.0028950089162258683
9.5  4.5  0.0028950089162258683
9.5  3.5  0.0028950089162258683
8.5  4.5  0.002898277813909643
8.5  5.5  0.002898277813909643
9.5  5.5  0.002898277813909643
9.5  4.5  0.002898277813909643
9.5  -0.5  0.006784648997632875
9.5  0.5  0.006784648997632875
10.5  0.5  0.006784648997632875
10.5  -0.5  0.006784648997632875
9.5  0.5  0.003487795236848219
9.5  1.5  0.003487795236848219
10.5  1.5  0.003487795236848219
10.5  0.5  0.003487795236848219
9.5  1.5  0.003817428745708331
9.5  2.5  0.003817428745708331
10.5  2.5  0.003817428745708331
10.5  1.5  0.003817428745708331
9.5  2.5  0.0038451408886281306
9.5  3.5  0.0038451408886281306
10.5  3.5  0.0038451408886281306
10.5  2.5  0.0038451408886281306
9.5  3.5  0.0038499658944259455
9.5  4.5  0.0038499658944259455
10.5  4.5  0.0038499658944259455
10.5  3.5  0.0038499658944259455
9.5  4.5  0.003847392672336794
9.5  5.5  0.003847392672336794
10.5  5.5  0.003847392672336794
10.5  4.5  0.003847392672336794
10.5  -0.5  0.014364368067898073
10.5  0.5  0.014364368067898073
11.5  0.5  0.014364368067898073
11.5  -0.5  0.014364368067898073
10.5  0.5  0.004042847674463496
10.5  1.5  0.004042847674463496
11.5  1.5  0.004042847674463496
11.5  0.5  0.004042847674463496
10.5  1.5  0.004572089185153453
10.5  2.5  0.004572089185153453
11.5  2.5  0.004572089185153453
11.5  1.5  0.004572089185153453
10.5  2.5  0.004626833648067536
10.5  3.5  0.004626833648067536
11.5  3.5  0.004626833648067536
11.5  2.5  0.004626833648067536
10.5  3.5  0.004633861952352299
10.5  4.5  0.004633861952352299
11.5  4.5  0.004633861952352299
11.5  3.5  0.004633861952352299
10.5  4.5  0.004633292703813239
10.5  5.5  0.004633292703813239
11.5  5.5  0.004633292703813239
11.5  4.5  0.004633292703813239
11.5  -0.5  0.03478791396529917
11.5  0.5  0.03478791396529917
12.5  0.5  0.03478791396529917
12.5  -0.5  0.03478791396529917
11.5  0.5  0.004551841149616318
11.5  1.5  0.004551841149616318
12.5  1.5  0.004551841149616318
12.5  0.5  0.004551841149616318
11.5  1.5  0.005450707600401069
11.5  2.5  0.005450707600401069
12.5  2.5  0.005450707600401069
12.5  1.5  0.005450707600401069
11.5  2.5  0.0055336456664404135
11.5  3.5  0.0055336456664404135
12.5  3.5  0.0055336456664404135
12.5  2.5  0.0055336456664404135
11.5  3.5  0.005547445535184438
11.5  4.5  0.005547445535184438
12.5  4.5  0.005547445535184438
12.5  3.5  0.005547445535184438
11.5  4.5  0.00554499971108909
11.5  5.5  0.00554499971108909
12.5  5.5  0.00554499971108909
12.5  4.5  0.00554499971108909


==> trash/performance_data_?_?/linear_momentum_single_level.dat <==
-0.5  -0.5  0.0009097826249343888
-0.5  0.5  0.0009097826249343888
0.5  0.5  0.0009097826249343888
0.5  -0.5  0.0009097826249343888
-0.5  0.5  6.826612214834692e-5
-0.5  1.5  6.826612214834692e-5
0.5  1.5  6.826612214834692e-5
0.5  0.5  6.826612214834692e-5
-0.5  1.5  6.471947640001574e-6
-0.5  2.5  6.471947640001574e-6
0.5  2.5  6.471947640001574e-6
0.5  1.5  6.471947640001574e-6
-0.5  2.5  6.422777803501483e-7
-0.5  3.5  6.422777803501483e-7
0.5  3.5  6.422777803501483e-7
0.5  2.5  6.422777803501483e-7
-0.5  3.5  6.401343909430543e-9
-0.5  4.5  6.401343909430543e-9
0.5  4.5  6.401343909430543e-9
0.5  3.5  6.401343909430543e-9
-0.5  4.5  6.408980590718104e-11
-0.5  5.5  6.408980590718104e-11
0.5  5.5  6.408980590718104e-11
0.5  4.5  6.408980590718104e-11
0.5  -0.5  0.0023479603299665286
0.5  0.5  0.0023479603299665286
1.5  0.5  0.0023479603299665286
1.5  -0.5  0.0023479603299665286
0.5  0.5  0.0001810841809222487
0.5  1.5  0.0001810841809222487
1.5  1.5  0.0001810841809222487
1.5  0.5  0.0001810841809222487
0.5  1.5  1.6786523864620084e-5
0.5  2.5  1.6786523864620084e-5
1.5  2.5  1.6786523864620084e-5
1.5  1.5  1.6786523864620084e-5
0.5  2.5  1.6614368343255233e-6
0.5  3.5  1.6614368343255233e-6
1.5  3.5  1.6614368343255233e-6
1.5  2.5  1.6614368343255233e-6
0.5  3.5  1.6593898473728034e-8
0.5  4.5  1.6593898473728034e-8
1.5  4.5  1.6593898473728034e-8
1.5  3.5  1.6593898473728034e-8
0.5  4.5  1.659519235847895e-10
0.5  5.5  1.659519235847895e-10
1.5  5.5  1.659519235847895e-10
1.5  4.5  1.659519235847895e-10
1.5  -0.5  0.004163908588163631
1.5  0.5  0.004163908588163631
2.5  0.5  0.004163908588163631
2.5  -0.5  0.004163908588163631
1.5  0.5  0.00030235343064212016
1.5  1.5  0.00030235343064212016
2.5  1.5  0.00030235343064212016
2.5  0.5  0.00030235343064212016
1.5  1.5  2.7304742772330524e-5
1.5  2.5  2.7304742772330524e-5
2.5  2.5  2.7304742772330524e-5
2.5  1.5  2.7304742772330524e-5
1.5  2.5  2.6845694834251365e-6
1.5  3.5  2.6845694834251365e-6
2.5  3.5  2.6845694834251365e-6
2.5  2.5  2.6845694834251365e-6
1.5  3.5  2.681529361839665e-8
1.5  4.5  2.681529361839665e-8
2.5  4.5  2.681529361839665e-8
2.5  3.5  2.681529361839665e-8
1.5  4.5  2.6818209197950246e-10
1.5  5.5  2.6818209197950246e-10
2.5  5.5  2.6818209197950246e-10
2.5  4.5  2.6818209197950246e-10
2.5  -0.5  0.011243607906146251
2.5  0.5  0.011243607906146251
3.5  0.5  0.011243607906146251
3.5  -0.5  0.011243607906146251
2.5  0.5  0.0006097353791461886
2.5  1.5  0.0006097353791461886
3.5  1.5  0.0006097353791461886
3.5  0.5  0.0006097353791461886
2.5  1.5  4.965315386385404e-5
2.5  2.5  4.965315386385404e-5
3.5  2.5  4.965315386385404e-5
3.5  1.5  4.965315386385404e-5
2.5  2.5  4.7628738145398326e-6
2.5  3.5  4.7628738145398326e-6
3.5  3.5  4.7628738145398326e-6
3.5  2.5  4.7628738145398326e-6
2.5  3.5  4.76002090957804e-8
2.5  4.5  4.76002090957804e-8
3.5  4.5  4.76002090957804e-8
3.5  3.5  4.76002090957804e-8
2.5  4.5  4.753214877240629e-10
2.5  5.5  4.753214877240629e-10
3.5  5.5  4.753214877240629e-10
3.5  4.5  4.753214877240629e-10
3.5  -0.5  0.025118789305549866
3.5  0.5  0.025118789305549866
4.5  0.5  0.025118789305549866
4.5  -0.5  0.025118789305549866
3.5  0.5  0.0010349275318456094
3.5  1.5  0.0010349275318456094
4.5  1.5  0.0010349275318456094
4.5  0.5  0.0010349275318456094
3.5  1.5  7.453011802700454e-5
3.5  2.5  7.453011802700454e-5
4.5  2.5  7.453011802700454e-5
4.5  1.5  7.453011802700454e-5
3.5  2.5  6.927262695020168e-6
3.5  3.5  6.927262695020168e-6
4.5  3.5  6.927262695020168e-6
4.5  2.5  6.927262695020168e-6
3.5  3.5  6.999622763838478e-8
3.5  4.5  6.999622763838478e-8
4.5  4.5  6.999622763838478e-8
4.5  3.5  6.999622763838478e-8
3.5  4.5  6.930019971506966e-10
3.5  5.5  6.930019971506966e-10
4.5  5.5  6.930019971506966e-10
4.5  4.5  6.930019971506966e-10
4.5  -0.5  0.06175882924077253
4.5  0.5  0.06175882924077253
5.5  0.5  0.06175882924077253
5.5  -0.5  0.06175882924077253
4.5  0.5  0.002150344245238375
4.5  1.5  0.002150344245238375
5.5  1.5  0.002150344245238375
5.5  0.5  0.002150344245238375
4.5  1.5  0.00012031295110058018
4.5  2.5  0.00012031295110058018
5.5  2.5  0.00012031295110058018
5.5  1.5  0.00012031295110058018
4.5  2.5  1.0254856621038432e-5
4.5  3.5  1.0254856621038432e-5
5.5  3.5  1.0254856621038432e-5
5.5  2.5  1.0254856621038432e-5
4.5  3.5  1.0063180271840199e-7
4.5  4.5  1.0063180271840199e-7
5.5  4.5  1.0063180271840199e-7
5.5  3.5  1.0063180271840199e-7
4.5  4.5  1.0172139298142123e-9
4.5  5.5  1.0172139298142123e-9
5.5  5.5  1.0172139298142123e-9
5.5  4.5  1.0172139298142123e-9


==> trash/performance_data_?_?/violation_rate_bilevel.dat <==
6.5  -0.5  0.1909059036381797
6.5  0.5  0.1909059036381797
7.5  0.5  0.1909059036381797
7.5  -0.5  0.1909059036381797
6.5  0.5  0.15410138598502512
6.5  1.5  0.15410138598502512
7.5  1.5  0.15410138598502512
7.5  0.5  0.15410138598502512
6.5  1.5  0.13126711239720068
6.5  2.5  0.13126711239720068
7.5  2.5  0.13126711239720068
7.5  1.5  0.13126711239720068
6.5  2.5  0.17907957834821936
6.5  3.5  0.17907957834821936
7.5  3.5  0.17907957834821936
7.5  2.5  0.17907957834821936
6.5  3.5  0.2241327742082512
6.5  4.5  0.2241327742082512
7.5  4.5  0.2241327742082512
7.5  3.5  0.2241327742082512
6.5  4.5  0.21036857225662958
6.5  5.5  0.21036857225662958
7.5  5.5  0.21036857225662958
7.5  4.5  0.21036857225662958
7.5  -0.5  0.039757591570026604
7.5  0.5  0.039757591570026604
8.5  0.5  0.039757591570026604
8.5  -0.5  0.039757591570026604
7.5  0.5  0.043970150403206634
7.5  1.5  0.043970150403206634
8.5  1.5  0.043970150403206634
8.5  0.5  0.043970150403206634
7.5  1.5  0.047644036243480944
7.5  2.5  0.047644036243480944
8.5  2.5  0.047644036243480944
8.5  1.5  0.047644036243480944
7.5  2.5  0.05710505975057244
7.5  3.5  0.05710505975057244
8.5  3.5  0.05710505975057244
8.5  2.5  0.05710505975057244
7.5  3.5  0.04775073160246819
7.5  4.5  0.04775073160246819
8.5  4.5  0.04775073160246819
8.5  3.5  0.04775073160246819
7.5  4.5  0.04687890395691442
7.5  5.5  0.04687890395691442
8.5  5.5  0.04687890395691442
8.5  4.5  0.04687890395691442
8.5  -0.5  0.018153577550828453
8.5  0.5  0.018153577550828453
9.5  0.5  0.018153577550828453
9.5  -0.5  0.018153577550828453
8.5  0.5  0.023620089386296516
8.5  1.5  0.023620089386296516
9.5  1.5  0.023620089386296516
9.5  0.5  0.023620089386296516
8.5  1.5  0.012157172092889412
8.5  2.5  0.012157172092889412
9.5  2.5  0.012157172092889412
9.5  1.5  0.012157172092889412
8.5  2.5  0.015268674562829354
8.5  3.5  0.015268674562829354
9.5  3.5  0.015268674562829354
9.5  2.5  0.015268674562829354
8.5  3.5  0.012443476944109211
8.5  4.5  0.012443476944109211
9.5  4.5  0.012443476944109211
9.5  3.5  0.012443476944109211
8.5  4.5  0.015626681071096788
8.5  5.5  0.015626681071096788
9.5  5.5  0.015626681071096788
9.5  4.5  0.015626681071096788
9.5  -0.5  0.005239551780653967
9.5  0.5  0.005239551780653967
10.5  0.5  0.005239551780653967
10.5  -0.5  0.005239551780653967
9.5  0.5  0.007611065763794234
9.5  1.5  0.007611065763794234
10.5  1.5  0.007611065763794234
10.5  0.5  0.007611065763794234
9.5  1.5  0.007278830249651336
9.5  2.5  0.007278830249651336
10.5  2.5  0.007278830249651336
10.5  1.5  0.007278830249651336
9.5  2.5  0.005783379554330709
9.5  3.5  0.005783379554330709
10.5  3.5  0.005783379554330709
10.5  2.5  0.005783379554330709
9.5  3.5  0.006608261576665686
9.5  4.5  0.006608261576665686
10.5  4.5  0.006608261576665686
10.5  3.5  0.006608261576665686
9.5  4.5  0.00445347135224467
9.5  5.5  0.00445347135224467
10.5  5.5  0.00445347135224467
10.5  4.5  0.00445347135224467
10.5  -0.5  0.001131844386332298
10.5  0.5  0.001131844386332298
11.5  0.5  0.001131844386332298
11.5  -0.5  0.001131844386332298
10.5  0.5  0.003875466728753707
10.5  1.5  0.003875466728753707
11.5  1.5  0.003875466728753707
11.5  0.5  0.003875466728753707
10.5  1.5  0.002517537002650794
10.5  2.5  0.002517537002650794
11.5  2.5  0.002517537002650794
11.5  1.5  0.002517537002650794
10.5  2.5  0.003393754774773922
10.5  3.5  0.003393754774773922
11.5  3.5  0.003393754774773922
11.5  2.5  0.003393754774773922
10.5  3.5  0.0040040633725711705
10.5  4.5  0.0040040633725711705
11.5  4.5  0.0040040633725711705
11.5  3.5  0.0040040633725711705
10.5  4.5  0.004727315222946471
10.5  5.5  0.004727315222946471
11.5  5.5  0.004727315222946471
11.5  4.5  0.004727315222946471
11.5  -0.5  0.0
11.5  0.5  0.0
12.5  0.5  0.0
12.5  -0.5  0.0
11.5  0.5  0.0009146488196108248
11.5  1.5  0.0009146488196108248
12.5  1.5  0.0009146488196108248
12.5  0.5  0.0009146488196108248
11.5  1.5  0.00043303694172862063
11.5  2.5  0.00043303694172862063
12.5  2.5  0.00043303694172862063
12.5  1.5  0.00043303694172862063
11.5  2.5  0.001343451819906505
11.5  3.5  0.001343451819906505
12.5  3.5  0.001343451819906505
12.5  2.5  0.001343451819906505
11.5  3.5  0.00040087742112683843
11.5  4.5  0.00040087742112683843
12.5  4.5  0.00040087742112683843
12.5  3.5  0.00040087742112683843
11.5  4.5  0.00044241090652944457
11.5  5.5  0.00044241090652944457
12.5  5.5  0.00044241090652944457
12.5  4.5  0.00044241090652944457


==> trash/performance_data_?_?/violation_rate_single_level.dat <==
-0.5  -0.5  0.0018315073184561924
-0.5  0.5  0.0018315073184561924
0.5  0.5  0.0018315073184561924
0.5  -0.5  0.0018315073184561924
-0.5  0.5  0.0003398938939276841
-0.5  1.5  0.0003398938939276841
0.5  1.5  0.0003398938939276841
0.5  0.5  0.0003398938939276841
-0.5  1.5  0.0
-0.5  2.5  0.0
0.5  2.5  0.0
0.5  1.5  0.0
-0.5  2.5  0.0
-0.5  3.5  0.0
0.5  3.5  0.0
0.5  2.5  0.0
-0.5  3.5  0.0
-0.5  4.5  0.0
0.5  4.5  0.0
0.5  3.5  0.0
-0.5  4.5  0.0
-0.5  5.5  0.0
0.5  5.5  0.0
0.5  4.5  0.0
0.5  -0.5  0.001792262156852249
0.5  0.5  0.001792262156852249
1.5  0.5  0.001792262156852249
1.5  -0.5  0.001792262156852249
0.5  0.5  0.0003313314222850572
0.5  1.5  0.0003313314222850572
1.5  1.5  0.0003313314222850572
1.5  0.5  0.0003313314222850572
0.5  1.5  0.0
0.5  2.5  0.0
1.5  2.5  0.0
1.5  1.5  0.0
0.5  2.5  0.0
0.5  3.5  0.0
1.5  3.5  0.0
1.5  2.5  0.0
0.5  3.5  0.0
0.5  4.5  0.0
1.5  4.5  0.0
1.5  3.5  0.0
0.5  4.5  0.0
0.5  5.5  0.0
1.5  5.5  0.0
1.5  4.5  0.0
1.5  -0.5  0.001750230530564466
1.5  0.5  0.001750230530564466
2.5  0.5  0.001750230530564466
2.5  -0.5  0.001750230530564466
1.5  0.5  0.0003203590227355624
1.5  1.5  0.0003203590227355624
2.5  1.5  0.0003203590227355624
2.5  0.5  0.0003203590227355624
1.5  1.5  0.0
1.5  2.5  0.0
2.5  2.5  0.0
2.5  1.5  0.0
1.5  2.5  0.0
1.5  3.5  0.0
2.5  3.5  0.0
2.5  2.5  0.0
1.5  3.5  0.0
1.5  4.5  0.0
2.5  4.5  0.0
2.5  3.5  0.0
1.5  4.5  0.0
1.5  5.5  0.0
2.5  5.5  0.0
2.5  4.5  0.0
2.5  -0.5  0.00172005560952036
2.5  0.5  0.00172005560952036
3.5  0.5  0.00172005560952036
3.5  -0.5  0.00172005560952036
2.5  0.5  0.000317875484754121
2.5  1.5  0.000317875484754121
3.5  1.5  0.000317875484754121
3.5  0.5  0.000317875484754121
2.5  1.5  0.0
2.5  2.5  0.0
3.5  2.5  0.0
3.5  1.5  0.0
2.5  2.5  0.0
2.5  3.5  0.0
3.5  3.5  0.0
3.5  2.5  0.0
2.5  3.5  0.0
2.5  4.5  0.0
3.5  4.5  0.0
3.5  3.5  0.0
2.5  4.5  0.0
2.5  5.5  0.0
3.5  5.5  0.0
3.5  4.5  0.0
3.5  -0.5  0.0016735208545322344
3.5  0.5  0.0016735208545322344
4.5  0.5  0.0016735208545322344
4.5  -0.5  0.0016735208545322344
3.5  0.5  0.0003020156086409886
3.5  1.5  0.0003020156086409886
4.5  1.5  0.0003020156086409886
4.5  0.5  0.0003020156086409886
3.5  1.5  0.0
3.5  2.5  0.0
4.5  2.5  0.0
4.5  1.5  0.0
3.5  2.5  0.0
3.5  3.5  0.0
4.5  3.5  0.0
4.5  2.5  0.0
3.5  3.5  0.0
3.5  4.5  0.0
4.5  4.5  0.0
4.5  3.5  0.0
3.5  4.5  0.0
3.5  5.5  0.0
4.5  5.5  0.0
4.5  4.5  0.0
4.5  -0.5  0.001645656666777473
4.5  0.5  0.001645656666777473
5.5  0.5  0.001645656666777473
5.5  -0.5  0.001645656666777473
4.5  0.5  0.00030171952788436875
4.5  1.5  0.00030171952788436875
5.5  1.5  0.00030171952788436875
5.5  0.5  0.00030171952788436875
4.5  1.5  0.0
4.5  2.5  0.0
5.5  2.5  0.0
5.5  1.5  0.0
4.5  2.5  0.0
4.5  3.5  0.0
5.5  3.5  0.0
5.5  2.5  0.0
4.5  3.5  0.0
4.5  4.5  0.0
5.5  4.5  0.0
5.5  3.5  0.0
4.5  4.5  0.0
4.5  5.5  0.0
5.5  5.5  0.0
5.5  4.5  0.0

